Physiome-ODE: A Benchmark for Irregularly Sampled Multivariate Time Series Forecasting Based on Biological ODEs

State-of-the-art methods for forecasting irregularly sampled time series with missing values predominantly rely on just four datasets and a few small toy examples for evaluation. While ordinary differential equations (ODE) are the prevalent models in science and engineering, a baseline model that forecasts a constant value outperforms ODE-based models from the last five years on three of these existing datasets. This unintuitive finding hampers further research on ODE-based models, a more plausible model family. In this paper, we develop a methodology to generate irregularly sampled multivariate time series (IMTS) datasets from ordinary differential equations and to select challenging instances via rejection sampling. Using this methodology, we create Physiome-ODE, a large and sophisticated benchmark of IMTS datasets consisting of 50 individual datasets, derived from real-world ordinary differential equations from research in biology. Physiome-ODE is the first benchmark for IMTS forecasting that we are aware of and an order of magnitude larger than the current evaluation setting of four datasets. Using our benchmark Physiome-ODE, we show qualitatively completely different results than those derived from the current four datasets: on Physiome-ODE ODE-based models can play to their strength and our benchmark can differentiate in a meaningful way between different IMTS forecasting models. This way, we expect to give a new impulse to research on ODE-based time series modeling.

==> figures/dupont_1991a.csv <==
,t,Z,Y
0,0,0.494110865467203,1.05294106734072
1,0.301507537688442,0.641644070917934,1.13790633497097
2,0.603015075376884,0.32887734208741,1.29405790520481
3,0.904522613065327,0.735931661524633,0.755244403757681
4,1.20603015075377,0.36008307585858,1.42628775190801
5,1.50753768844221,0.419547126379345,1.02543764090389
6,1.80904522613065,0.570156971131066,1.29984335969456
7,2.1105527638191,0.329057443557407,1.26121800989456
8,2.41206030150754,0.811183531808971,0.726044016645081
9,2.71356783919598,0.349405967717761,1.40883127160532
10,3.01507537688442,0.463240450369395,0.968851961564682
11,3.31658291457286,0.476220008884523,1.39445525619878
12,3.61809045226131,0.333354067499136,1.22460303012277
13,3.91959798994975,0.888395950366344,0.708436013873807
14,4.22110552763819,0.341112675714099,1.38731907980217
15,4.52261306532663,0.516457883956114,0.91134619418951
16,4.82412060301508,0.428344470321252,1.43112482121543
17,5.12562814070352,0.341973104477541,1.18478872352004
18,5.42713567839196,0.959523263674924,0.710287746143418
19,5.7286432160804,0.334848635816828,1.36248936560245
20,6.03015075376884,0.577350926862904,0.85630514279077
21,6.33165829145729,0.398976358221854,1.44265614233511
22,6.63316582914573,0.356296017608148,1.14128184255794
23,6.93467336683417,0.98672312401325,0.765799664265963
24,7.23618090452261,0.330524714356058,1.33478215455742
25,7.53768844221105,0.643825884407375,0.806991910691633
26,7.8391959798995,0.378730590328502,1.44075250463915
27,8.14070351758794,0.377975088474272,1.09358241060103
28,8.44221105527638,0.852960581677607,0.974967977335054
29,8.74371859296482,0.328276092386779,1.30441273991477
30,9.04522613065327,0.714503867055147,0.765641316945011
31,9.34673366834171,0.363764945164608,1.43048236119229
32,9.64824120603015,0.408648611900645,1.04150378130371
33,9.94974874371859,0.616063361087325,1.24983629535849
34,10.251256281407,0.328459838261977,1.27141987730353
35,10.5527638190955,0.78877691062693,0.733540995518527
36,10.8542713567839,0.352268812800045,1.41442136412508
37,11.1557788944724,0.449371540463492,0.985689860729285
38,11.4572864321608,0.496833966205308,1.37525778521042
39,11.7587939698492,0.331698298250324,1.23565783960778
40,12.0603015075377,0.865771346917291,0.712155161070852
41,12.3618090452261,0.343325253511852,1.39399757946788
42,12.6633165829146,0.499958033537816,0.928114920735126
43,12.964824120603,0.439781201433493,1.42380975598032
44,13.2663316582915,0.338922146734214,1.19682695803475
45,13.5678391959799,0.94047887909036,0.706630633401761
46,13.8693467336683,0.336485795034831,1.37008262157721
47,14.1708542713568,0.558834972203136,0.871978714717807
48,14.4723618090452,0.406380372782118,1.44100260798504
49,14.7738693467337,0.351412779150102,1.15444892802949
50,15.0753768844221,0.988429587814432,0.739424247204311
51,15.3768844221106,0.331587529659746,1.34318053689668
52,15.678391959799,0.623873144399211,0.820690771788071
53,15.9798994974874,0.383998612589055,1.44233555621135
54,16.2814070351759,0.370760462868469,1.1080123325468
55,16.5829145728643,0.916259084217581,0.892321974494983
56,16.8844221105528,0.328704342586479,1.31357802792167
57,17.1859296482412,0.693412173188448,0.776841215353985
58,17.4874371859296,0.367728812374039,1.43417870430812
59,17.7889447236181,0.398659012354085,1.05718423714621
60,18.0904522613065,0.674497592581838,1.18461618774177
61,18.391959798995,0.328121804225935,1.28135646268031
62,18.6934673366834,0.766679846149405,0.741921209909754
63,18.9949748743719,0.355341138901535,1.41962606760483
64,19.2964824120603,0.436388338867545,1.00233240426233
65,19.5979899497487,0.522302462292337,1.35000758425601
66,19.8994974874372,0.330383690851794,1.24643693167568
67,20.2010050251256,0.843069398354552,0.717145931076753
68,20.5025125628141,0.345714721655791,1.40037597801159
69,20.8040201005025,0.484178840186495,0.945001595560001
70,21.105527638191,0.453101714914842,1.41397631334052
71,21.4070351758794,0.336322558518975,1.20855208175899
72,21.7085427135678,0.91956035961146,0.705901153206417
73,22.0100502512563,0.338286708420807,1.37742216082744
74,22.3115577889447,0.540835130735326,0.888083849457367
75,22.6130653266332,0.414693304224447,1.43803469101603
76,22.9145728643216,0.347114418209799,1.16727620837927
77,23.21608040201,0.980569002625131,0.722755461726176
78,23.5175879396985,0.332822470416114,1.35136400592762
79,23.8190954773869,0.604264410712152,0.835062702360833
80,24.1206030150754,0.3897864810939,1.44312409853053
81,24.4221105527638,0.364269946962724,1.1220879213089
82,24.7236180904523,0.959384075632793,0.827030356154297
83,25.0251256281407,0.329327687581039,1.32254102556847
84,25.3266331658291,0.672587291465824,0.788840500054048
85,25.6281407035176,0.372033456003102,1.43733911036019
86,25.929648241206,0.389487404000474,1.07256627368357
87,26.2311557788945,0.74572052540854,1.10319787214014
88,26.5326633165829,0.328026713625912,1.29109454910207
89,26.8341708542714,0.744794070738681,0.75119118662902
90,27.1356783919598,0.358658009099309,1.42444657171704
91,27.4371859296482,0.424243167802269,1.01880180695119
92,27.7386934673367,0.554547678621047,1.31648998466844
93,28.0402010050251,0.329381216941039,1.25698875036018
94,28.3417085427136,0.820386102052221,0.723259303090198
95,28.643216080402,0.348296111455472,1.40644925180059
96,28.9447236180904,0.469148274685806,0.961942688048058
97,29.2462311557789,0.468890565091601,1.40092085858932
98,29.5477386934673,0.334136355014314,1.22000167668787
99,29.8492462311558,0.897572853216041,0.707339459663788


==> figures/gupta_aslakson_gurbaxani_vernon_2007_b.csv <==
,t,X,Y,Z,W
0,0,0.630478741544745,0.0664481302439958,0.0434997606402119,0.0101082760519766
1,0.301507537688442,0.775977163230592,0.0659573592985032,0.0765306643054833,0.0200777722184836
2,0.603015075376884,0.875991370366562,0.0706144714368156,0.0893004054800559,0.0282151375461683
3,0.904522613065327,0.938683169665016,0.0765753859413445,0.0966805536643792,0.0352409020964279
4,1.20603015075377,0.868503866954535,0.0819341285661047,0.0943616174580278,0.041740304875713
5,1.50753768844221,0.772760028655203,0.0836809627039143,0.083639076037329,0.048000948227322
6,1.80904522613065,0.703561375329305,0.0824544386649196,0.0751774305651283,0.0539333189592067
7,2.1105527638191,0.655217192287358,0.0796954547275492,0.0692012234082324,0.0593368876553955
8,2.41206030150754,0.622760110006506,0.0763752979663781,0.0651581168096244,0.0640363514262004
9,2.71356783919598,0.602052042150469,0.0730729065956984,0.0625480281399657,0.0679359312377954
10,3.01507537688442,0.589761916357211,0.0700990476226665,0.060969658931112,0.0710293493867074
11,3.31658291457286,0.5832802268733,0.067591927633722,0.0601057368699728,0.0733824094020849
12,3.61809045226131,0.580620922204461,0.0655821192995831,0.0597180138240545,0.075104118888353
13,3.91959798994975,0.580322288569464,0.0640385877469818,0.0596289181477761,0.076319488257978
14,4.22110552763819,0.70510436250763,0.063511549687891,0.0672110623744657,0.0771788929069634
15,4.52261306532663,0.831074271905891,0.0664131198024344,0.0809011187395761,0.0782524254872463
16,4.82412060301508,0.914338387216397,0.0715879262645664,0.0904748770562486,0.080341082792681
17,5.12562814070352,0.896001677328189,0.0772196892179618,0.0932154804014231,0.0840108532785019
18,5.42713567839196,0.795824783550988,0.0800899971043958,0.0834667634695285,0.0893277861342704
19,5.7286432160804,0.722620937246614,0.0797409397818254,0.0748862193873797,0.0954746673783292
20,6.03015075376884,0.670854241347381,0.077588564229144,0.0687367768736779,0.101570677226844
21,6.33165829145729,0.635582890877581,0.0746739809203661,0.064543864937625,0.106957981286875
22,6.63316582914573,0.612621191412626,0.0716374128770409,0.0618180854535046,0.11123133963474
23,6.93467336683417,0.598559820498625,0.0688357324298789,0.0601584205332137,0.114227148658798
24,7.23618090452261,0.59070855670387,0.0664394267842491,0.0592460293445741,0.115974939128228
25,7.53768844221105,0.587009389649928,0.0645022676960341,0.0588373116882033,0.116629313547291
26,7.8391959798995,0.585921351172102,0.0630101702606626,0.0587485812131891,0.116403849506558
27,8.14070351758794,0.66915121074261,0.0620999384526241,0.0625844081243991,0.115533504367537
28,8.44221105527638,0.80866489666593,0.064145121863443,0.0764961956433597,0.114843174123098
29,8.74371859296482,0.902696074165886,0.0688923805018431,0.0869866188348894,0.115963482403653
30,9.04522613065327,0.934977798953092,0.0745346492306672,0.0927882209210636,0.120130406573914
31,9.34673366834171,0.825766839559391,0.0782956458054598,0.0843709531613505,0.127995415831226
32,9.64824120603015,0.74538976998896,0.0785580134315554,0.0750975172844418,0.138590657168956
33,9.94974874371859,0.688117397892438,0.0766761742923344,0.0682947919472958,0.150414614189586
34,10.251256281407,0.648770447101842,0.0738118868141885,0.0635899969629471,0.162197251928244
35,10.5527638190955,0.622910122344904,0.0706962490604214,0.060476377732502,0.172984494322314
36,10.8542713567839,0.60688809409479,0.0677487169484908,0.0585297300043178,0.182171200425085
37,11.1557788944724,0.597796710251778,0.0651812700137535,0.0574106355270177,0.189488071068687
38,11.4572864321608,0.59338598157608,0.0630730094084734,0.0568556945588224,0.194937878962453
39,11.7587939698492,0.591969039276699,0.0614227212321723,0.056666297801367,0.198705577482831
40,12.0603015075377,0.62978227404425,0.0602029276413863,0.0575430542478615,0.201070167918428
41,12.3618090452261,0.785003250271122,0.0611611146335787,0.0702567796996682,0.203149542194844
42,12.6633165829146,0.891985799614599,0.0651220392446217,0.0811783172882303,0.208822836620773
43,12.964824120603,0.960535987903256,0.070262566312853,0.0875319322442251,0.221982914711234
44,13.2663316582915,0.863341568320026,0.0743655745329536,0.0820187367045873,0.245591019933692
45,13.5678391959799,0.775579922701227,0.074925627151392,0.071845398209673,0.278922734537607
46,13.8693467336683,0.712908592612779,0.0730129748660316,0.0641263998503772,0.318244837843071
47,14.1708542713568,0.669871119532431,0.0699176724877606,0.0587295544288493,0.359620972572134
48,14.4723618090452,0.641711529571572,0.0664797241685492,0.0551255371264598,0.399723639983081
49,14.7738693467337,0.624467592722075,0.0631884031321698,0.0528428644086849,0.436262779863186
50,15.0753768844221,0.614948176511172,0.0602946776576425,0.0514957539666818,0.468058074536182
51,15.3768844221106,0.610658557347175,0.0578956129313869,0.050780717884039,0.494837945579427
52,15.678391959799,0.609714633452454,0.0559942794383606,0.050469095752441,0.51694222420016
53,15.9798994974874,0.610745450068465,0.0545423365976577,0.0503953315386338,0.535035608116312
54,16.2814070351759,0.774080583547792,0.0543955415722286,0.0591680931772862,0.550586503073644
55,16.5829145728643,0.898844866664326,0.0571226033323448,0.0693542524476373,0.569901225159449
56,16.8844221105528,0.981716646881424,0.061180011279698,0.0750764931842424,0.598256368712958
57,17.1859296482412,0.927924685976095,0.0648674710080664,0.0730237912173212,0.635338663540368
58,17.4874371859296,0.830434124503472,0.0657140432255584,0.0639012905354659,0.675494133739756
59,17.7889447236181,0.760455469592022,0.0642710696878981,0.0572328710737324,0.711953474189836
60,18.0904522613065,0.711845352034704,0.0618102415364921,0.0529507804196328,0.741427692163779
61,18.391959798995,0.67926971653137,0.0591183995905857,0.0503441365908417,0.763037535516414
62,18.6934673366834,0.65834380543516,0.0566134968020564,0.0488721556258527,0.777177743574906
63,18.9949748743719,0.645602586685491,0.0544866172618861,0.0481486096518082,0.784871585687994
64,19.2964824120603,0.638395919401784,0.0527948953160067,0.0478992566634832,0.787402030569736
65,19.5979899497487,0.634767269367684,0.0515205881793363,0.0479312971149067,0.786080624732778
66,19.8994974874372,0.633323188163954,0.0506091565751385,0.0481144140922321,0.782101462298513
67,20.2010050251256,0.633108753339044,0.0499929334273369,0.0483625722603474,0.776464762541309
68,20.5025125628141,0.633500579944554,0.0496043606526749,0.0486233623907915,0.769951459376909
69,20.8040201005025,0.634113892719506,0.0493829278642154,0.0488673030201369,0.763134163159346
70,21.105527638191,0.63473197960127,0.0492785781605042,0.0490806240529523,0.756401599975935
71,21.4070351758794,0.635246655293762,0.0492521617513918,0.0492589353388466,0.749997812887696
72,21.7085427135678,0.635616979429155,0.0492743607171502,0.049403151317866,0.744059757733048
73,22.0100502512563,0.635841619296193,0.0493241241762732,0.0495177591378312,0.73864793872383
74,22.3115577889447,0.635939114561989,0.0493872691938017,0.0496068562927353,0.733772127533531
75,22.6130653266332,0.635935626949399,0.0494543668430852,0.0496766680292066,0.72941165200744
76,22.9145728643216,0.635858400921508,0.04951990368577,0.0497306759782786,0.725528447545871
77,23.21608040201,0.635731594848619,0.0495807866113254,0.049772950686727,0.722077083299657
78,23.5175879396985,0.635575370410433,0.049635574844586,0.0498065005301634,0.719009961979606
79,23.8190954773869,0.635405026824801,0.0496839409153609,0.0498337044635025,0.716281591657901
80,24.1206030150754,0.635231663026951,0.0497261321056553,0.0498565183162291,0.71385001412544
81,24.4221105527638,0.635062606481309,0.0497627752007573,0.0498757949051147,0.711678406947824
82,24.7236180904523,0.634902454205307,0.0497945325328214,0.04989256005746,0.709734941788081
83,25.0251256281407,0.634753753143044,0.0498221039562782,0.0499074183162781,0.707991850034151
84,25.3266331658291,0.634617691339534,0.0498461374767521,0.0499208711719264,0.706424763792845
85,25.6281407035176,0.634494405647528,0.0498671891958076,0.0499332832997983,0.705013174709622
86,25.929648241206,0.634383337992074,0.0498858556806114,0.0499440188113526,0.703739456381901
87,26.2311557788945,0.634283578314591,0.0499023938952279,0.049954124850125,0.702588885403842
88,26.5326633165829,0.634194157523759,0.0499171461553042,0.0499634347533943,0.701548635530587
89,26.8341708542714,0.634114028611327,0.0499303804633066,0.0499719629928297,0.700607104854464
90,27.1356783919598,0.634042195835743,0.0499423076614298,0.0499797075998244,0.699754376227437
91,27.4371859296482,0.633977695829104,0.0499530595793056,0.0499869738164881,0.698981732829276
92,27.7386934673367,0.633919714742092,0.0499628014325156,0.0499935522409374,0.698281362009853
93,28.0402010050251,0.633867518042816,0.049971636505193,0.0499995419406827,0.697646372624917
94,28.3417085427136,0.633820476758624,0.0499796549523466,0.050004989988979,0.697070707351008
95,28.643216080402,0.633777990742047,0.0499869481833398,0.0500098979549674,0.696548427466317
96,28.9447236180904,0.633739583539288,0.0499935871185307,0.0500142783176028,0.696074610269323
97,29.2462311557789,0.633704795003498,0.0499995765197947,0.0500186107552208,0.695644771507676
98,29.5477386934673,0.633673300768481,0.0500050475177249,0.0500223262509168,0.695254736245856
99,29.8492462311558,0.633644753637625,0.0500100168834586,0.0500257221151583,0.694900808495169


==> figures/lenbury_pacheenburawana_1991.csv <==
,t,X,Z,Y
0,0,1.47510660141077,1.04406489868843,0.855021731215295
1,0.301507537688442,1.58517627433377,1.01769513160824,0.917097448921366
2,0.603015075376884,1.63559268654768,1.00696334889984,0.987650459176378
3,0.904522613065327,1.56435676063535,1.00942019565387,1.05116050333316
4,1.20603015075377,1.36438502622003,1.02022613562214,1.09112374349307
5,1.50753768844221,1.08100705776206,1.03311572824464,1.09803740897135
6,1.80904522613065,0.787603235441378,1.04213899887541,1.07235218598127
7,2.1105527638191,0.560260369402954,1.04315445930612,1.0226481611965
8,2.41206030150754,0.458236734904972,1.0346055498666,0.962434881173258
9,2.71356783919598,0.511758468927211,1.01768224255726,0.907642221345248
10,3.01507537688442,0.716900304859833,0.996099380732376,0.874649268467345
11,3.31658291457286,1.0314643863801,0.975521517623128,0.877288341905434
12,3.61809045226131,1.36726618639788,0.962360388505373,0.921052680315259
13,3.91959798994975,1.60330725411938,0.961629506354746,0.996054084330125
14,4.22110552763819,1.64937752756741,0.97445637546865,1.07718857942298
15,4.52261306532663,1.50178689503334,0.997143858373343,1.13673794482742
16,4.82412060301508,1.22575907806192,1.02283185029256,1.15831019349538
17,5.12562814070352,0.910307972638643,1.04437841849329,1.14043258092085
18,5.42713567839196,0.640188713096345,1.05657110251571,1.09213977437077
19,5.7286432160804,0.479901433034844,1.05706568064707,1.02746108484705
20,6.03015075376884,0.462954767362514,1.04640481753069,0.961865238860359
21,6.33165829145729,0.587981272109787,1.02759839373446,0.910330151217628
22,6.63316582914573,0.821640342818685,1.00548624930586,0.885565230095005
23,6.93467336683417,1.10266853783358,0.985825937953088,0.895088591114971
24,7.23618090452261,1.34600979978051,0.973919355917189,0.93698395380238
25,7.53768844221105,1.46460177784626,0.972821845165108,0.997137778790679
26,7.8391959798995,1.41468371592408,0.981907008001891,1.05323906222691
27,8.14070351758794,1.22149278334051,0.996983559451814,1.08539803683842
28,8.44221105527638,0.959333128673277,1.0121231277991,1.08475863042408
29,8.74371859296482,0.716016020206479,1.0219781871961,1.05452504704034
30,9.04522613065327,0.566283701040956,1.02339834034714,1.00614729288387
31,9.34673366834171,0.55572201197277,1.01606123496703,0.955083161463896
32,9.64824120603015,0.692626683847518,1.0023843991279,0.917607261834296
33,9.94974874371859,0.945060884983076,0.986948205121139,0.907706748172797
34,10.251256281407,1.24053408742676,0.975394223142764,0.932605046503434
35,10.5527638190955,1.47777906455644,0.972656915638858,0.987495896533304
36,10.8542713567839,1.56762248170616,0.980870564322757,1.05434860435905
37,11.1557788944724,1.48029532634093,0.998160481238408,1.10942053125983
38,11.4572864321608,1.25142455200945,1.01936383580164,1.13474349785406
39,11.7587939698492,0.95423427805186,1.03817835934497,1.12424993801174
40,12.0603015075377,0.671851314001691,1.0493144699082,1.08263918554943
41,12.3618090452261,0.477557144568399,1.04977822344677,1.02129392314796
42,12.6633165829146,0.420398665139419,1.03928609456687,0.954823118484125
43,12.964824120603,0.517419388674228,1.02015854706797,0.898998730208645
44,13.2663316582915,0.752436520666801,0.996941011480997,0.869071758683443
45,13.5678391959799,1.07425517926791,0.975718248859595,0.876751579563219
46,13.8693467336683,1.39088789120799,0.962813454165599,0.924478733531533
47,14.1708542713568,1.58732113438285,0.962639897699638,0.999376918775805
48,14.4723618090452,1.58971158581702,0.975473911736371,1.07536564118578
49,14.7738693467337,1.41112014244063,0.996990352181673,1.12650221691809
50,15.0753768844221,1.12670625627933,1.02023899049192,1.13943879525613
51,15.3768844221106,0.828757067098214,1.03849038071569,1.11533187068867
52,15.678391959799,0.599170332306711,1.04723194160268,1.06488661383295
53,15.9798994974874,0.494061913938257,1.0449109939535,1.00303739169271
54,16.2814070351759,0.535119144744867,1.03283250147362,0.945605811661353
55,16.5829145728643,0.708097935533031,1.01464393285468,0.907195194635176
56,16.8844221105528,0.966197049505395,0.995547313803094,0.898762426057266
57,17.1859296482412,1.23433711447602,0.981131353320449,0.923900381814057
58,17.4874371859296,1.4218856286881,0.97572548525964,0.97495456939461
59,17.7889447236181,1.4584630596191,0.980665657906723,1.03332671038327
60,18.0904522613065,1.3328651391146,0.993541562867525,1.07720109263226
61,18.391959798995,1.09482009325515,1.00919347609731,1.09178030375847
62,18.6934673366834,0.825897905350955,1.02185665734062,1.07408699635257
63,18.9949748743719,0.60956191453973,1.02715421979479,1.03131199365317
64,19.2964824120603,0.510360622160534,1.02322075642746,0.976798623070032
65,19.5979899497487,0.561304153253071,1.01100080522504,0.926640100353517
66,19.8994974874372,0.757849025393023,0.994009906717659,0.897028583671212
67,20.2010050251256,1.05426494453737,0.977649749222482,0.900811929582551
68,20.5025125628141,1.3619812779633,0.967891168033125,0.941967196704039
69,20.8040201005025,1.57001700819616,0.969186508810297,1.01010344868609
70,21.105527638191,1.6009861343628,0.982315093909154,1.08202630683015
71,21.4070351758794,1.45248945342316,1.00374009444425,1.13305140796875
72,21.7085427135678,1.18227281494449,1.02715603600475,1.14855704412593
73,22.0100502512563,0.872891437703829,1.04601805805953,1.12707286156756
74,22.3115577889447,0.606709481125168,1.05552501281513,1.07679946451513
75,22.6130653266332,0.449073903694447,1.05353192032522,1.01098741305684
76,22.9145728643216,0.436523680054372,1.04065740516639,0.944828544983588
77,23.21608040201,0.572124187009321,1.01998486938892,0.893696361437069
78,23.5175879396985,0.826828062625001,0.996540860349029,0.871368373488003
79,23.8190954773869,1.13930445462775,0.976449501035934,0.886689591342796
80,24.1206030150754,1.4149209604058,0.965479088839087,0.938112198093327
81,24.4221105527638,1.55190288199318,0.966950607202263,1.00964940172055
82,24.7236180904523,1.50090375317755,0.979992133844408,1.07566253995062
83,25.0251256281407,1.29294643453904,0.999710617134923,1.11396109424781
84,25.3266331658291,1.00918847280114,1.01938730203295,1.11541271104439
85,25.6281407035176,0.740517977046185,1.03307805907885,1.08398762826468
86,25.929648241206,0.562403536246046,1.03726429358269,1.03178176133918
87,26.2311557788945,0.520600661638487,1.03137635695217,0.974312493539493
88,26.5326633165829,0.624402479340361,1.01759233731632,0.927479930464538
89,26.8341708542714,0.846274159587092,1.00023702922542,0.90511924533589
90,27.1356783919598,1.12431758315091,0.984811479025078,0.915640175928197
91,27.4371859296482,1.3693111262085,0.976513182306054,0.95755311549609
92,27.7386934673367,1.49153759993314,0.978354961946754,1.01694824184341
93,28.0402010050251,1.44557824121429,0.989722511439246,1.0718935728078
94,28.3417085427136,1.25202544015313,1.00649985106916,1.1028065683796
95,28.643216080402,0.978831144984973,1.02282593336023,1.10054454520104
96,28.9447236180904,0.710444342590638,1.03330541438275,1.06742097956843
97,29.2462311557789,0.523782463037037,1.03457634619331,1.01379966822317
98,29.5477386934673,0.471909389486231,1.02597654755703,0.95432795469754
99,29.8492462311558,0.574838545002479,1.00956736723815,0.905305946992574


==> figures/lowest_error.csv <==
,Dataset,lowest_mse,best_std,Winners,GC_mse-std,high_score,constants,channel,diff_to_GC,proz_mse_to_GC
21,huang_ferrell_1996,0.045,0.0,linodenet,0.113,0.0067010490338873,37,18,1.0,2.511111111111111
2,nelson_murray_perelson_2000_general,0.007,0.0,grafiti,0.019,0.007303733616785,7,4,1.0,2.714285714285714
7,wang_2006,0.109,0.001,linodenet,0.256,0.0080438395721928,27,5,147.00000000000003,2.3486238532110093
26,wolf_sohn_heinrich_kuriyama_2001,0.072,0.001,linodenet,0.255,0.0084430527561102,28,13,183.0,3.541666666666667
28,bagci_2008a,0.028,0.0,linodenet,0.107,0.0097983452096317,30,9,1.0,3.821428571428571
30,iribe_kohl_noble_2006,0.023,0.002,grafiti,0.083,0.0098316606620346,69,23,30.0,3.608695652173913
25,mackenzie_1996,0.018,0.0,linodenet,0.019,0.0099340602419818,35,7,1.0,1.0555555555555556
45,shorten_ocallaghan_davidson_soboleva_2007,0.041,0.002,linodenet,0.075,0.0108922810030971,105,56,16.999999999999996,1.8292682926829267
13,karagiannis_popel_2004,0.136,0.003,linodenet,0.249,0.0111432177762388,15,13,37.666666666666664,1.8308823529411764
11,lenbury_ruktamatakul_amornsamarnkul_2001_a,0.037,0.0,cru,0.129,0.0120131996892487,12,3,1.0,3.486486486486487
36,M_blood_flow_parent,0.003,0.0,grafiti,0.003,0.0120677365317738,558,2,1.0,1.0
23,gupta_aslakson_gurbaxani_vernon_2007_b,0.455,0.005,grafiti,0.469,0.0122063782950501,7,4,2.7999999999999914,1.0307692307692307
6,wodarz_hamer_2007_b,0.081,0.001,cru,0.338,0.0122696112400185,7,3,257.0,4.172839506172839
9,calzone_thieffry_tyson_novak_2007,0.077,0.001,linodenet,0.665,0.0129046518049658,43,17,588.0000000000001,8.636363636363637
33,pulmonary_O2_parent,0.006,0.0,linodenet,0.019,0.0129311342028046,561,2,1.0,3.1666666666666665
39,guyton_pulmonary_oxygen_uptake_2008,0.007,0.0,linodenet,0.02,0.0130711209638894,11,2,1.0,2.857142857142857
27,phillips_2007,0.115,0.0,cru,0.345,0.0132526968966468,17,3,1.0,2.9999999999999996
20,guyton_muscle_blood_flow_control_2008,0.004,0.0,linodenet,0.004,0.0132987856329489,9,2,1.0,1.0
48,gupta_aslakson_gurbaxani_vernon_2007_a,0.013,0.001,linodenet,0.025,0.014143128754267,7,4,12.000000000000002,1.9230769230769234
12,mittler_sulzer_neumann_perelson_1998,0.003,0.0,linodenet,0.003,0.015316559122681,13,7,1.0,1.0
14,butera_rinzel_smith_1999_model2,0.223,0.04,linodenet,0.292,0.0163670296532388,25,4,1.7249999999999994,1.3094170403587444
43,aslanidi_2009,0.019,0.0,linodenet,0.026000000000000002,0.0188896320687641,83,30,1.0,1.3684210526315792
35,maldonado_2006,0.014,0.0,linodenet,0.06,0.0190454646146729,51,9,1.0,4.285714285714286
22,butera_rinzel_smith_1999,0.188,0.032,linodenet,0.357,0.0197068472915443,24,4,5.281249999999999,1.8989361702127658
0,shorten_ocallaghan_davidson_soboleva_2007_variant01,0.056,0.0,linodenet,0.065,0.0225755043669561,105,56,1.0,1.1607142857142858
31,karagiannis_popel_2006,0.034,0.002,linodenet,0.078,0.0229883944635917,21,16,22.0,2.2941176470588234
15,vilar_kueh_barkai_leibler_2002,0.375,0.002,linodenet,0.436,0.0284103874238953,16,9,30.5,1.1626666666666667
40,reed_nijhout_sparks_ulrich_2004,0.03,0.002,grafiti,0.033,0.0346140412346045,21,4,1.5000000000000013,1.1
38,hodgkin_huxley_1952_variant01,0.411,0.025,linodenet,0.663,0.0420773766721474,8,4,10.080000000000002,1.613138686131387
4,purvis_smith_koizumi_butera_2007_npc,0.314,0.0,cru,0.534,0.0437351064892576,21,3,1.0,1.7006369426751593
34,nygren_fiset_firek_clark_lindblad_clark_giles_1998,0.316,0.007,grafiti,0.327,0.0465164845664945,51,29,1.5714285714285727,1.0348101265822784
8,purvis_smith_koizumi_butera_2007,0.107,0.005,linodenet,0.494,0.0485329262527355,21,3,77.4,4.616822429906542
41,revilla_garcia-ramos_2003,0.578,0.0,cru,0.778,0.0812903733443621,10,5,1.0,1.346020761245675
18,li_1996_simple_from_paper,0.445,0.02,grafiti,0.452,0.0974261040077459,20,5,0.3500000000000003,1.0157303370786517
47,li_1996_simple,0.074,0.005,linodenet,0.756,0.1126807512737199,20,5,136.4,10.216216216216218
10,lenbury_pacheenburawana_1991,0.384,0.021,linodenet,0.894,0.1782227364855043,7,3,24.285714285714285,2.328125
42,bertram_arnot_zamponi_2002,0.274,0.002,linodenet,0.342,0.1785541205327871,22,11,34.0,1.2481751824817517
24,dupont_1991b,0.622,0.0,cru,0.751,0.2538552223208397,14,2,1.0,1.207395498392283
16,vanbeek_2007,0.246,0.0,linodenet,0.25,0.406620119740322,38,10,1.0,1.016260162601626
32,difrancesco_noble_1985,0.763,0.055,linodenet,0.944,0.7349165773761048,50,16,3.2909090909090897,1.237221494102228
1,wolf_heinrich_2000,0.635,0.001,grafiti_const,0.634,0.8948602719282818,14,7,-1.0000000000000009,0.9984251968503937
29,dupont_1992b,0.722,0.0,cru,0.722,1.2016558890513425,19,3,1.0,1.0
3,jelic_cupic_kolaranic_2005_Fig5,0.696,0.0,cru,0.717,1.2707335270443934,15,2,1.0,1.0301724137931034
19,hynne_dano_sorensen_2001,0.629,0.001,grafiti,0.626,1.548214923639632,60,22,-3.0000000000000027,0.9952305246422893
44,borghans_dupont_goldbeter_1997a,0.678,0.001,grafiti_const,0.677,1.7947024571846395,14,3,-1.0000000000000009,0.9985250737463127
46,wolf_passarge_somsen_snoep_heinrich_westerhoff_2000,0.784,0.002,linodenet,0.805,1.9725099125573573,19,9,10.500000000000009,1.0267857142857144
17,inada_N_2009,0.995,0.0,neuralflows,1.007,2.2177329484896826,58,29,1.0,1.0120603015075376
5,dokos_celler_lovell_1996,0.98,0.001,grafiti,0.98,2.277457181688491,46,18,0.0,1.0
37,jelic_cupic_kolaranic_2005_Fig4,0.923,0.001,linodenet,0.928,2.5795539412698414,15,2,5.000000000000004,1.0054171180931744
49,dupont_1991a,0.908,0.001,grafiti_const,0.907,2.697043726997292,13,2,-1.0000000000000009,0.998898678414097


==> figures/lowest_error2.csv <==
ID,Dataset,lowest_mse,best_std,Winners,GC_mse-std,high_score,constants,channel,diff_to_GC,proz_mse_to_GC
21,huang_ferrell_1996,0.045,0,linodenet,0.113,0.0067010490338873,37,18,1,2.51111111111111
2,nelson_murray_perelson_2000_general,0.007,0,grafiti,0.019,0.007303733616785,7,4,1,2.71428571428571
7,wang_2006,0.109,0.001,linodenet,0.256,0.0080438395721928,27,5,147,2.34862385321101
26,wolf_sohn_heinrich_kuriyama_2001,0.072,0.001,linodenet,0.255,0.0084430527561102,28,13,183,3.54166666666667
28,bagci_2008a,0.028,0,linodenet,0.107,0.0097983452096317,30,9,1,3.82142857142857
30,iribe_kohl_noble_2006,0.023,0.002,grafiti,0.083,0.0098316606620346,69,23,30,3.60869565217391
25,mackenzie_1996,0.018,0,linodenet,0.019,0.0099340602419818,35,7,1,1.05555555555556
45,shorten_ocallaghan_davidson_soboleva_2007,0.041,0.002,linodenet,0.075,0.0108922810030971,105,56,17,1.82926829268293
13,karagiannis_popel_2004,0.136,0.003,linodenet,0.249,0.0111432177762388,15,13,37.6666666666667,1.83088235294118
11,lenbury_ruktamatakul_amornsamarnkul_2001_a,0.037,0,cru,0.129,0.0120131996892487,12,3,1,3.48648648648649
36,M_blood_flow_parent,0.003,0,grafiti,0.003,0.0120677365317738,558,2,1,1
23,gupta_aslakson_gurbaxani_vernon_2007_b,0.455,0.005,grafiti,0.469,0.0122063782950501,7,4,2.79999999999999,1.03076923076923
6,wodarz_hamer_2007_b,0.081,0.001,cru,0.338,0.0122696112400185,7,3,257,4.17283950617284
9,calzone_thieffry_tyson_novak_2007,0.077,0.001,linodenet,0.665,0.0129046518049658,43,17,588,8.63636363636364
33,pulmonary_O2_parent,0.006,0,linodenet,0.019,0.0129311342028046,561,2,1,3.16666666666667
39,guyton_pulmonary_oxygen_uptake_2008,0.007,0,linodenet,0.02,0.0130711209638894,11,2,1,2.85714285714286
27,phillips_2007,0.115,0,cru,0.345,0.0132526968966468,17,3,1,3
20,guyton_muscle_blood_flow_control_2008,0.004,0,linodenet,0.004,0.0132987856329489,9,2,1,1
48,gupta_aslakson_gurbaxani_vernon_2007_a,0.013,0.001,linodenet,0.025,0.014143128754267,7,4,12,1.92307692307692
12,mittler_sulzer_neumann_perelson_1998,0.003,0,linodenet,0.003,0.015316559122681,13,7,1,1
14,butera_rinzel_smith_1999_model2,0.223,0.04,linodenet,0.292,0.0163670296532388,25,4,1.725,1.30941704035874
43,aslanidi_2009,0.019,0,linodenet,0.026,0.0188896320687641,83,30,1,1.36842105263158
35,maldonado_2006,0.014,0,linodenet,0.06,0.0190454646146729,51,9,1,4.28571428571429
22,butera_rinzel_smith_1999,0.188,0.032,linodenet,0.357,0.0197068472915443,24,4,5.28125,1.89893617021277
0,shorten_ocallaghan_davidson_soboleva_2007_variant01,0.056,0,linodenet,0.065,0.0225755043669561,105,56,1,1.16071428571429
31,karagiannis_popel_2006,0.034,0.002,linodenet,0.078,0.0229883944635917,21,16,22,2.29411764705882
15,vilar_kueh_barkai_leibler_2002,0.375,0.002,linodenet,0.436,0.0284103874238953,16,9,30.5,1.16266666666667
40,reed_nijhout_sparks_ulrich_2004,0.03,0.002,grafiti,0.033,0.0346140412346045,21,4,1.5,1.1
38,hodgkin_huxley_1952_variant01,0.411,0.025,linodenet,0.663,0.0420773766721474,8,4,10.08,1.61313868613139
4,purvis_smith_koizumi_butera_2007_npc,0.314,0,cru,0.534,0.0437351064892576,21,3,1,1.70063694267516
34,nygren_fiset_firek_clark_lindblad_clark_giles_1998,0.316,0.007,grafiti,0.327,0.0465164845664945,51,29,1.57142857142857,1.03481012658228
8,purvis_smith_koizumi_butera_2007,0.107,0.005,linodenet,0.494,0.0485329262527355,21,3,77.4,4.61682242990654
41,revilla_garcia-ramos_2003,0.578,0,cru,0.778,0.0812903733443621,10,5,1,1.34602076124568
18,li_1996_simple_from_paper,0.445,0.02,grafiti,0.452,0.0974261040077459,20,5,0.35,1.01573033707865
47,li_1996_simple,0.074,0.005,linodenet,0.756,0.11268075127372,20,5,136.4,10.2162162162162
10,lenbury_pacheenburawana_1991,0.384,0.021,linodenet,0.894,0.178222736485504,7,3,24.2857142857143,2.328125
42,bertram_arnot_zamponi_2002,0.274,0.002,linodenet,0.342,0.178554120532787,22,11,34,1.24817518248175
24,dupont_1991b,0.622,0,cru,0.751,0.25385522232084,14,2,1,1.20739549839228
16,vanbeek_2007,0.246,0,linodenet,0.25,0.406620119740322,38,10,1,1.01626016260163
32,difrancesco_noble_1985,0.763,0.055,linodenet,0.944,0.734916577376105,50,16,3.29090909090909,1.23722149410223
1,wolf_heinrich_2000,0.635,0.001,grafiti_const,0.634,0.894860271928282,14,7,-1,0.998425196850394
29,dupont_1992b,0.722,0,cru,0.722,1.20165588905134,19,3,1,1
3,jelic_cupic_kolaranic_2005_Fig5,0.696,0,cru,0.717,1.27073352704439,15,2,1,1.0301724137931
19,hynne_dano_sorensen_2001,0.629,0.001,grafiti,0.626,1.54821492363963,60,22,-3,0.995230524642289
44,borghans_dupont_goldbeter_1997a,0.678,0.001,grafiti_const,0.677,1.79470245718464,14,3,-1,0.998525073746313
46,wolf_passarge_somsen_snoep_heinrich_westerhoff_2000,0.784,0.002,linodenet,0.805,1.97250991255736,19,9,10.5,1.02678571428571
17,inada_N_2009,0.995,0,neuralflows,1.007,2.21773294848968,58,29,1,1.01206030150754
5,dokos_celler_lovell_1996,0.98,0.001,grafiti,0.98,2.27745718168849,46,18,0,1
37,jelic_cupic_kolaranic_2005_Fig4,0.923,0.001,linodenet,0.928,2.57955394126984,15,2,5,1.00541711809317
49,dupont_1991a,0.908,0.001,grafiti_const,0.907,2.69704372699729,13,2,-1,0.998898678414097


==> figures/nelson_murray_perelson_2000_general.csv <==
,t,X,Y,Z,W,,X1,X2,X3,X4
0,0,177.012792169293,139904.69642425,3.24008234986849,0,,,,,
1,0.301507537688442,65.5274508783442,60162.4116018602,106.34502558248,2693.77728962505,,,,,
2,0.603015075376884,43.2621808574851,26150.8551020623,115.56510203926,5048.8495525824,,,,,
3,0.904522613065327,36.6627820898168,11586.8137314777,109.260893964591,6006.75877658961,,,,,
4,1.20603015075377,34.5912020150113,5322.19461162681,99.4921182952174,6119.46472773857,,,,,
5,1.50753768844221,34.172491998803,2605.21820544775,89.3144609694282,5821.49696429066,,,,,
6,1.80904522613065,34.427958263758,1407.60368337417,79.6802060619494,5355.23755276478,,,,,
7,2.1105527638191,34.9751100611493,862.945734828034,70.8806398972687,4842.21722848426,,,,,
8,2.41206030150754,35.6541541387682,600.846919256774,62.9674563275323,4339.10731430854,,,,,
9,2.71356783919598,36.3959510883152,462.732796984857,55.9025041528124,3869.93807206409,,,,,
10,3.01507537688442,37.169792765782,380.518944695357,49.6164626723215,3442.98554839421,,,,,
11,3.31658291457286,37.9615913087144,324.800527090449,44.0326186942564,3059.23863033411,,,,,
12,3.61809045226131,38.7645375189352,282.725374496977,39.0763642782544,2716.52378492495,,,,,
13,3.91959798994975,39.5750527128599,248.542185428143,34.6787008442895,2411.4643734241,,,,,
14,4.22110552763819,40.3910231693831,219.561241405707,30.7772268222539,2140.38405144934,,,,,
15,4.52261306532663,41.2110258412048,194.426473436395,27.3160940075498,1899.70455768213,,,,,
16,4.82412060301508,42.0339860821904,172.374729876767,24.2455690660137,1686.10570683894,,,,,
17,5.12562814070352,42.8590241363628,152.916937675111,21.5214708733947,1496.57598007139,,,,,
18,5.42713567839196,43.6853843224066,135.699586682559,19.1045961536564,1328.4145379933,,,,,
19,5.7286432160804,44.5124006215141,120.443439036476,16.9601771187802,1179.21299373331,,,,,
20,6.03015075376884,45.3394785672586,106.915598828832,15.0573881352052,1046.8300550447,,,,,
21,6.33165829145729,46.1660843822371,94.9158043876411,13.3689010075142,929.364718889106,,,,,
22,6.63316582914573,46.9917376805669,84.2692125547869,11.8704879471546,825.130485461022,,,,,
23,6.93467336683417,47.8160058690181,74.8219614183188,10.540669786425,732.631709723681,,,,,
24,7.23618090452261,48.6384995040774,66.4381204234153,9.36040123468614,650.542056227473,,,,,
25,7.53768844221105,49.4588683848445,58.9974172015809,8.31280018286512,577.685802936604,,,,,
26,7.8391959798995,50.2767979019803,52.3932937236509,7.38289726593364,513.020466810578,,,,,
27,8.14070351758794,51.0920058209947,46.5312924587029,6.55741714598385,455.621585894777,,,,,
28,8.44221105527638,51.9042394055865,41.3276896313277,5.82458748575524,404.669416136255,,,,,
29,8.74371859296482,52.7132727770065,36.7082578249259,5.17397061453051,359.437209166013,,,,,
30,9.04522613065327,53.51890446009,32.607173496753,4.59631093987557,319.28056904961,,,,,
31,9.34673366834171,54.3209549672565,28.9659801775387,4.08338659191792,283.627109521915,,,,,
32,9.64824120603015,55.1192652558595,25.7329536297775,3.62791848331951,251.970137799136,,,,,
33,9.94974874371859,55.9136944866363,22.862160978217,3.22344590311117,223.859978899128,,,,,
34,10.251256281407,56.7041184030253,20.3128224589198,2.86423682851971,198.89766629509,,,,,
35,10.5527638190955,57.4904278934048,18.048820287364,2.54520641169241,176.729310440264,,,,,
36,10.8542713567839,58.2725275426457,16.0381368173924,2.26184324100206,157.041021377177,,,,,
37,11.1557788944724,59.0503342573125,14.252270811246,2.01014423757084,139.554254888284,,,,,
38,11.4572864321608,59.8237762326919,12.6659870905068,1.78655818645114,124.021927462435,,,,,
39,11.7587939698492,60.5927918249636,11.2569196228625,1.58793227484028,110.224703557235,,,,,
40,12.0603015075377,61.3573285777562,10.0051833761452,1.41146984676675,97.9680391051902,,,,,
41,12.3618090452261,62.11734235503,8.89314578534589,1.25468846818006,87.0792674653007,,,,,
42,12.6633165829146,62.87279653126,7.90515685277874,1.11538481327678,77.4051476773787,,,,,
43,12.964824120603,63.6236612630952,7.02732647319563,0.991603166934311,68.8096716708266,,,,,
44,13.2663316582915,64.369912827472,6.2473264978036,0.881607550273516,61.1721234335295,,,,,
45,13.5678391959799,65.1115330166095,5.5542132361652,0.783856856848607,54.3853468339337,,,,,
46,13.8693467336683,65.8485085880952,4.93827093375611,0.696982738651974,48.3542067161451,,,,,
47,14.1708542713568,66.5808308016438,4.39088248914679,0.61977148944027,42.9943265748164,,,,,
48,14.4723618090452,67.3084948776815,3.90438098689156,0.551143190081629,38.230635833874,,,,,
49,14.7738693467337,68.0314997018286,3.47197149873502,0.490140628130987,33.9966008926828,,,,,
50,15.0753768844221,68.7498473947478,3.08761890298468,0.435913468240099,30.233124869589,,,,,
51,15.3768844221106,69.4635429810194,2.74596267830383,0.387706443962242,26.8877188840161,,,,,
52,15.678391959799,70.1725940924089,2.44224198958453,0.344848817086628,23.9137693126119,,,,,
53,15.9798994974874,70.8770106952207,2.17222987543017,0.306744914342805,21.2698870890469,,,,,
54,16.2814070351759,71.5768048370031,1.93217236780865,0.272865517209215,18.9193094703196,,,,,
55,16.5829145728643,72.2719904263533,1.71873520412385,0.242740612864967,16.8293851992648,,,,,
56,16.8844221105528,72.9625830264469,1.52895414354418,0.215952691894155,14.9710987581018,,,,,
57,17.1859296482412,73.6485996743216,1.36019687683847,0.192130827421749,13.3186809465703,,,,,
58,17.4874371859296,74.3300587177932,1.21012822812274,0.170945460609577,11.8492568242636,,,,,
59,17.7889447236181,75.0069796638628,1.07667451042379,0.152103772128749,10.5425060819368,,,,,
60,18.0904522613065,75.6793830353798,0.957984638622346,0.135345601394888,9.38032734219578,,,,,
61,18.391959798995,76.3472902656389,0.852421951358619,0.120439765614674,8.34668503782568,,,,,
62,18.6934673366834,77.0107235778614,0.758529242352835,0.107180831427496,7.42731272980169,,,,,
63,18.9949748743719,77.6697058900156,0.675012137592613,0.0953862289322709,6.60953562252835,,,,,
64,19.2964824120603,78.3242607253249,0.600720262094616,0.0848937076026084,5.88208967427686,,,,,
65,19.5979899497487,78.9744121324568,0.534631407928231,0.0755590709346661,5.23496550882903,,,,,
66,19.8994974874372,79.6201846100618,0.475836248880886,0.0672540418030977,4.65925926372861,,,,,
67,20.2010050251256,80.2616030470925,0.423526885842313,0.0598646407793369,4.14706018411499,,,,,
68,20.5025125628141,80.8986926673353,0.376986390594817,0.0532897144545972,3.69134829988471,,,,,
69,20.8040201005025,81.5314789657292,0.335576079023325,0.0474391447269398,3.28586977840115,,,,,
70,21.105527638191,82.1599876699337,0.298728569969055,0.0422328660798801,2.92506898199186,,,,,
71,21.4070351758794,82.7842446961783,0.265939490693082,0.0375996979213321,2.60400723226777,,,,,
72,21.7085427135678,83.4042761149891,0.23676115124562,0.0334764562383031,2.31830086507043,,,,,
73,22.0100502512563,84.0201081018352,0.210793453670827,0.0298066741173859,2.06403221920807,,,,,
74,22.3115577889447,84.631766929038,0.187682468030472,0.0265403908831439,1.83773572768173,,,,,
75,22.6130653266332,85.2392789239384,0.167112948346538,0.0236330995509972,1.63632458048518,,,,,
76,22.9145728643216,85.8426704481848,0.148804530701741,0.0210452237224623,1.45705352785042,,,,,
77,23.21608040201,86.4419678754571,0.132507870942707,0.0187415574099263,1.29748106705339,,,,,
78,23.5175879396985,87.037197573,0.118001357366594,0.0166908071811587,1.15543722959144,,,,,
79,23.8190954773869,87.6283858827112,0.105087776725878,0.0148651284140915,1.02899094740936,,,,,
80,24.1206030150754,88.2155591043729,0.0935913842064055,0.0132397081442424,0.916421378739927,,,,,
81,24.4221105527638,88.7987434861327,0.0833562723183097,0.0117925277190939,0.816201949763378,,,,,
82,24.7236180904523,89.3779652090403,0.0742437432004507,0.0105039869137862,0.726974570612281,,,,,
83,25.0251256281407,89.9532503761242,0.0661302961406858,0.00935664047662374,0.647529909888367,,,,,
84,25.3266331658291,90.5246250033841,0.0589060271933647,0.00833497634583621,0.576791789062118,,,,,
85,25.6281407035176,91.0921150104303,0.0524731118145327,0.0074251787660623,0.513802435763227,,,,,
86,25.929648241206,91.6557462138978,0.0467447104844222,0.00661496666644543,0.457711492892805,,,,,
87,26.2311557788945,92.2155443193483,0.0416433224181064,0.00589339799156051,0.407760070248347,,,,,
88,26.5326633165829,92.7715349169253,0.0371002258258883,0.00525075282473111,0.363275310699715,,,,,
89,26.8341708542714,93.3237434749231,0.0330541467070067,0.00467837665111502,0.323657218614189,,,,,
90,27.1356783919598,93.872195335401,0.0294505347110211,0.00416856571685798,0.288371631830958,,,,,
91,27.4371859296482,94.4169157102322,0.0262408602772732,0.00371446058079737,0.256943369081751,,,,,
92,27.7386934673367,94.9579296777261,0.0233819379264565,0.00330995524966235,0.228949580240503,,,,,
93,28.0402010050251,95.4952621800089,0.0208353927241149,0.00294962597585286,0.204014506455491,,,,,
94,28.3417085427136,96.0289380196319,0.0185669905596596,0.00262863544640926,0.181802929267159,,,,,
95,28.643216080402,96.5589818574626,0.0165462070230582,0.00234266875484551,0.162015962396638,,,,,
96,28.9447236180904,97.0854182113449,0.0147459083608857,0.00208788868077391,0.144387925509998,,,,,
97,29.2462311557789,97.6082714546104,0.0131419870324935,0.00186088653302699,0.128682765620715,,,,,
98,29.5477386934673,98.1275658145289,0.0117129876498558,0.00165862943011843,0.114690394459306,,,,,
99,29.8492462311558,98.643325371065,0.0104397894627115,0.0014784141081707,0.102223585488443,,,,,
,,,,,,,,,,
,,,,,1511.34320154565,,,,,
,,,,,748.212790271105,,,,,


==> figures/norm_dupont_1991a.csv <==
Unnamed: 0,t,Z,Y,t_abs
-1.7062204191756356,-1.7062204191756356,-0.09352930005032935,-0.276350123318348,0
-1.67175131979835,-1.67175131979835,0.6199121124979541,0.0514894570380394,0.301507537688442
-1.6372822204210644,-1.6372822204210646,-0.8925659505471365,0.6540023035841394,0.603015075376884
-1.6028131210437788,-1.602813121043779,1.075868258930915,-1.4250165370731973,0.904522613065327
-1.5683440216664932,-1.5683440216664932,-0.7416611917622123,1.1642128715354687,1.20603015075377
-1.5338749222892076,-1.533874922289208,-0.4541048001704585,-0.3824724487449199,1.50753768844221
-1.499405822911922,-1.4994058229119227,0.2742146317504396,0.6763255543075366,1.80904522613065
-1.4649367235346364,-1.464936723534636,-0.8916950154463628,0.5272891442222192,2.1105527638191
-1.430467624157351,-1.4304676241573506,1.4397714254657699,-1.5376866071411055,2.41206030150754
-1.3959985247800655,-1.3959985247800655,-0.7932935757441395,1.0968568172729394,2.71356783919598
-1.3615294254027799,-1.36152942540278,-0.242812524027233,-0.6008090218665039,3.01507537688442
-1.3270603260254943,-1.3270603260254947,-0.18004594525606635,1.041386776519498,3.31658291457286
-1.2925912266482087,-1.2925912266482085,-0.8709173915561289,0.386009772804485,3.61809045226131
-1.258122127270923,-1.258122127270923,1.813155415826081,-1.605627312801796,3.91959798994975
-1.2236530278936375,-1.2236530278936377,-0.8333982961946413,1.0138517479076319,4.22110552763819
-1.189183928516352,-1.1891839285163524,0.014536463099482927,-0.8226957665348201,4.52261306532663
-1.1547148291390665,-1.1547148291390659,-0.4115625842034691,1.1828767658081296,4.82412060301508
-1.120245729761781,-1.1202457297617807,-0.8292374328112979,0.23238575757014238,5.12562814070352
-1.0857766303844953,-1.0857766303844953,2.1571130402985195,-1.5984823799706123,5.42713567839196
-1.0513075310072098,-1.05130753100721,-0.8636899546651153,0.9180459756121871,5.7286432160804
-1.0168384316299242,-1.0168384316299246,0.30900317934182453,-1.0350723728378044,6.03015075376884
-0.9823693322526387,-0.9823693322526381,-0.5535809679026421,1.2273705169875204,6.33165829145729
-0.9479002328753531,-0.9479002328753529,-0.7599746567163317,0.06451389657276646,6.63316582914573
-0.9134311334980675,-0.9134311334980675,2.288646187169458,-1.3842889283443391,6.93467336683417
-0.8789620341207819,-0.8789620341207822,-0.8845995839603981,0.8111373446480865,7.23618090452261
-0.8444929347434964,-0.8444929347434968,0.6304629311632717,-1.2253481145414928,7.53768844221105
-0.8100238353662108,-0.8100238353662104,-0.6514854986137397,1.2200253063997069,7.8391959798995
-0.7755547359889252,-0.7755547359889251,-0.6551389562093903,-0.11953497648020352,8.14070351758794
-0.7410856366116396,-0.7410856366116398,1.64179697882727,-0.5772102961808809,8.44221105527638
-0.7066165372343541,-0.7066165372343545,-0.8954734752254073,0.6939565667866769,8.74371859296482
-0.6721474378570685,-0.6721474378570679,0.9722476813978821,-1.3848999135233346,9.04522613065327
-0.637678338479783,-0.6376783384797827,-0.7238563997461668,1.180397825527514,9.34673366834171
-0.6032092391024974,-0.6032092391024974,-0.5068078614277988,-0.32048103891914076,9.64824120603015
-0.5687401397252119,-0.568740139725212,0.4962088573576583,0.4833726519741221,9.94974874371859
-0.5342710403479263,-0.5342710403479302,-0.8945849165016225,0.5666531811221328,10.251256281407
-0.4998019409706407,-0.499801940970638,1.3314174354761192,-1.5087594175216121,10.5527638190955
-0.46533284159335514,-0.46533284159335714,-0.7794494229436115,1.1184262613169083,10.8542713567839
-0.43086374221606955,-0.43086374221606505,-0.3098798302891895,-0.5358397708988144,11.1557788944724
-0.396394642838784,-0.3963946428387844,-0.08036092326918703,0.9673130872548843,11.4572864321608
-0.36192554346149847,-0.36192554346150346,-0.8789243642787608,0.42866489769925065,11.7587939698492
-0.32745644408421287,-0.32745644408421143,1.703747306690761,-1.591276935402069,12.0603015075377
-0.29298734470692733,-0.2929873447069307,-0.8226987074167845,1.0396208249538526,12.3618090452261
-0.25851824532964174,-0.2585182453296384,-0.06525355131321904,-0.7579934190091292,12.6633165829146
-0.22404914595235617,-0.22404914595235773,-0.35625681371794293,1.1546514923070288,12.964824120603
-0.1895800465750706,-0.18958004657506547,-0.8439912612485931,0.2788354406183855,13.2663316582915
-0.15511094719778504,-0.15511094719778476,2.065018161741424,-1.6125933966245982,13.5678391959799
-0.12064184782049948,-0.12064184782050406,-0.8557729763720586,0.9473446516681157,13.8693467336683
-0.08617274844321392,-0.0861727484432118,0.21946368342436917,-0.9745956935244794,14.1708542713568
-0.05170364906592835,-0.0517036490659311,-0.5177766173480352,1.2209903333836634,14.4723618090452
-0.017234549688642783,-0.017234549688638825,-0.7835890324270384,0.11531926558890283,14.7738693467337
0.017234549688642783,0.01723454968864187,2.296898308724455,-1.486058815056709,15.0753768844221
0.05170364906592835,0.05170364906593394,-0.8794600192825714,0.8435426111595429,15.3768844221106
0.08617274844321392,0.08617274844321485,0.5339754253699608,-1.172490882422121,15.678391959799
0.12064184782049948,0.12064184782049554,-0.6260103845102921,1.2261335312966266,15.9798994974874
0.15511094719778504,0.15511094719778762,-0.6900274592245985,-0.06385693665028518,16.2814070351759
0.1895800465750706,0.18958004657506852,1.9478960222686552,-0.8961009634489645,16.5829145728643
0.22404914595235617,0.22404914595236078,-0.8934025419296477,0.7293209487021615,16.8844221105528
0.25851824532964174,0.2585182453296413,0.8702524199289724,-1.341684961145253,17.1859296482412
0.29298734470692733,0.29298734470692217,-0.7046879216234931,1.1946602130859267,17.4874371859296
0.32745644408421287,0.3274564440842144,-0.5551155897762452,-0.25997779792926823,17.7889447236181
0.36192554346149847,0.36192554346149497,0.7787852477455226,0.23172002604569567,18.0904522613065
0.396394642838784,0.3963946428387872,-0.8962195822667051,0.6049936238813481,18.391959798995
0.43086374221606955,0.4308637422160681,1.2245604005065869,-1.4764242522718265,18.6934673366834
0.46533284159335514,0.46533284159335997,-0.76459226135101,1.1385086767823211,18.9949748743719
0.4998019409706407,0.4998019409706409,-0.37266402627891765,-0.47162430215363166,19.2964824120603
0.5342710403479263,0.5342710403479218,0.04279968839310351,0.8698848613963803,19.5979899497487
0.5687401397252119,0.5687401397252136,-0.8852815457450504,0.470256163386091,19.8994974874372
0.6032092391024974,0.6032092391024946,1.5939651718776742,-1.5720199850031122,20.2010050251256
0.637678338479783,0.6376783384797868,-0.8111437118980283,1.0642319579525228,20.5025125628141
0.6721474378570685,0.6721474378570673,-0.1415586106322102,-0.6928359665275606,20.8040201005025
0.7066165372343541,0.7066165372343596,-0.2918414441408493,1.1167090271279647,21.105527638191
0.7410856366116396,0.7410856366116405,-0.8565623558890016,0.32407698164559307,21.4070351758794
0.7755547359889252,0.7755547359889214,1.9638603373733419,-1.6154081053613567,21.7085427135678
0.8100238353662108,0.8100238353662133,-0.8470641152987669,0.9756643584720281,22.0100502512563
0.8444929347434964,0.8444929347434942,0.1324200088617084,-0.9124538235361757,22.3115577889447
0.8789620341207819,0.8789620341207864,-0.4775769244550829,1.2095385875021918,22.6130653266332
0.9134311334980675,0.9134311334980669,-0.8043750560989517,0.16481349216259053,22.9145728643216
0.9479002328753531,0.9479002328753479,2.2588860728770896,-1.5503755386852807,23.21608040201
0.9823693322526387,0.9823693322526401,-0.8734880899467661,0.875118631900607,23.5175879396985
1.0168384316299242,1.0168384316299206,0.4391514661315071,-1.1170366030524654,23.8190954773869
1.0513075310072098,1.0513075310072129,-0.5980213967490295,1.229176131999519,24.1206030150754
1.0857766303844953,1.0857766303844938,-0.7214143108951411,-0.00954609597692535,24.4221105527638
1.120245729761781,1.120245729761786,2.156439954445851,-1.1480295144275892,24.7236180904523
1.1547148291390665,1.1547148291390665,-0.8903881687784301,0.7639047906556709,25.0251256281407
1.189183928516352,1.1891839285163475,0.7695474092369794,-1.2953855664588891,25.3266331658291
1.2236530278936375,1.2236530278936397,-0.6838715161108961,1.206854680575576,25.6281407035176
1.258122127270923,1.2581221272709202,-0.5994676744418568,-0.2006260116749124,25.929648241206
1.2925912266482087,1.2925912266482125,1.1232052693025207,-0.08243359418793432,26.2311557788945
1.3270603260254943,1.3270603260254934,-0.896679421607911,0.6425681558639603,26.5326633165829
1.3615294254027799,1.3615294254027852,1.1187251176898259,-1.4406559276102366,26.8341708542714
1.3959985247800655,1.3959985247800661,-0.7485525328579593,1.1571086540357385,27.1356783919598
1.430467624157351,1.430467624157347,-0.431395672310595,-0.4080768995875286,27.4371859296482
1.4649367235346364,1.4649367235346389,0.19873117930863474,0.7405567713447906,27.7386934673367
1.499405822911922,1.4994058229119198,-0.89012931137684,0.5109704917935207,28.0402010050251
1.5338749222892076,1.533874922289212,1.4842732357081538,-1.5484314602876699,28.3417085427136
1.5683440216664932,1.5683440216664926,-0.7986606211972219,1.087665763152076,28.643216080402
1.6028131210437788,1.6028131210437735,-0.21424345367788075,-0.6274685427911582,28.9447236180904
1.6372822204210644,1.6372822204210657,-0.2154896863233056,1.0663343866852222,29.2462311557789
1.67175131979835,1.6717513197983462,-0.8671344037999666,0.36825539126432816,29.5477386934673
1.7062204191756356,1.7062204191756385,1.8575331036279814,-1.6098583813557736,29.8492462311558


==> figures/norm_gupta_aslakson_gurbaxani_vernon_2007_b.csv <==
Unnamed: 0,t,X,Y,Z,W,t_old
-1.7062204191756356,-1.7062204191756356,-0.5562553370189076,0.4550159061875278,-1.2736525511446024,-1.3853136114713902,0
-1.67175131979835,-1.67175131979835,0.8315369034192137,0.4091437147691783,1.1495766979885804,-1.3513928650899887,0.301507537688442
-1.6372822204210644,-1.6372822204210646,1.7854918603778407,0.8444423839904297,2.086396672145663,-1.3237058585569483,0.603015075376884
-1.6028131210437788,-1.602813121043779,2.383458433467901,1.4016070117898711,2.6278226992510723,-1.2998010218967526,0.904522613065327
-1.5683440216664932,-1.5683440216664932,1.7140745967741084,1.9024868411732794,2.4576997713696658,-1.277687106647217,1.20603015075377
-1.5338749222892076,-1.533874922289208,0.8008512482180186,2.065762827010785,1.67106746306264,-1.2563855592302284,1.50753768844221
-1.499405822911922,-1.4994058229119227,0.14082103605668386,1.9511200470892907,1.0503001049600376,-1.2362009441126909,1.80904522613065
-1.4649367235346364,-1.464936723534636,-0.3202951830648907,1.693238767731619,0.6118706835847079,-1.2178155532928736,2.1105527638191
-1.430467624157351,-1.4304676241573506,-0.6298771456368568,1.3829048576129241,0.3152583272775683,-1.2018258466882812,2.41206030150754
-1.3959985247800655,-1.3959985247800655,-0.827394723848976,1.0742314724310216,0.12377573051779504,-1.1885577080006375,2.71356783919598
-1.3615294254027799,-1.36152942540278,-0.9446203336684333,0.7962658974209338,0.00798263955108299,-1.1780324968236284,3.01507537688442
-1.3270603260254943,-1.3270603260254947,-1.006443948429858,0.5619262546651956,-0.055396831647733104,-1.1700263197140983,3.31658291457286
-1.2925912266482087,-1.2925912266482085,-1.031808913503802,0.3740701611768671,-0.08384115866201557,-1.1641682833749747,3.61809045226131
-1.258122127270923,-1.258122127270923,-1.034657339188292,0.22979679802958547,-0.09037743907738044,-1.1600330457001484,3.91959798994975
-1.2236530278936375,-1.2236530278936377,0.1555383478210579,0.1805347319814367,0.46586752011149385,-1.15710896140839,4.22110552763819
-1.189183928516352,-1.1891839285163524,1.3570638404416084,0.45174349226063265,1.470204105704114,-1.153456316803311,4.52261306532663
-1.1547148291390665,-1.1547148291390659,2.1512531642568335,0.935430871809081,2.1725588281843424,-1.1463497575999149,4.82412060301508
-1.120245729761781,-1.1202457297617807,1.9763540594887754,1.461829817373426,2.3736163061631106,-1.133863534439944,5.12562814070352
-1.0857766303844953,-1.0857766303844953,1.020847365709176,1.7301165079474574,1.6584261845036639,-1.1157729180321285,5.42713567839196
-1.0513075310072098,-1.05130753100721,0.32261484404796587,1.6974902401050251,1.0289361286442198,-1.0948584408876565,5.7286432160804
-1.0168384316299242,-1.0168384316299246,-0.17114596826649306,1.4963084377518419,0.5777977306132659,-1.074117051297209,6.03015075376884
-0.9823693322526387,-0.9823693322526381,-0.5075709681022362,1.2238833386849268,0.2701952821472368,-1.0557870001444,6.33165829145729
-0.9479002328753531,-0.9479002328753529,-0.7265841228534288,0.9400563684504866,0.0702253194861065,-1.0412470973956776,6.63316582914573
-0.9134311334980675,-0.9134311334980675,-0.8607042130802988,0.6781842610129454,-0.051531827074726165,-1.0310539967198797,6.93467336683417
-0.8789620341207819,-0.8789620341207822,-0.9355910939532726,0.4542023967995552,-0.11846711402200533,-1.0251072210502588,7.23618090452261
-0.8444929347434964,-0.8444929347434968,-0.9708744686735115,0.2731368033317082,-0.14845165787801234,-1.0228807425666133,7.53768844221105
-0.8100238353662108,-0.8100238353662104,-0.9812523912607771,0.13367096942524498,-0.15496114622028753,-1.0236478734643133,7.8391959798995
-0.7755547359889252,-0.7755547359889251,-0.1873898053552071,0.04859191550630794,0.12644465666209276,-1.0266091822638692,8.14070351758794
-0.7410856366116396,-0.7410856366116398,1.1433188615563208,0.23975450524060915,1.1470479912028737,-1.028957998768729,8.44221105527638
-0.7066165372343541,-0.7066165372343545,2.0402065183548164,0.6834791368088509,1.9166515288810475,-1.025146202022033,8.74371859296482
-0.6721474378570685,-0.6721474378570679,2.3481158870514336,1.210860053587854,2.342271487981065,-1.0109684366054805,9.04522613065327
-0.637678338479783,-0.6376783384797827,1.3064405186091115,1.5623991094084335,1.7247597892451976,-0.9842081089170124,9.34673366834171
-0.6032092391024974,-0.6032092391024974,0.5397883984930232,1.5869225211482123,1.0444374679242459,-0.9481582937343458,9.64824120603015
-0.5687401397252119,-0.568740139725212,-0.006486624054314336,1.4110276642792074,0.5453726170850783,-0.9079278306675341,9.94974874371859
-0.5342710403479263,-0.5342710403479302,-0.38178549231276915,1.1433036991964558,0.20021715501288478,-0.8678379545332039,10.251256281407
-0.4998019409706407,-0.499801940970638,-0.6284462987810183,0.8520861103320903,-0.028205696094605107,-0.8311348646987099,10.5527638190955
-0.46533284159335514,-0.46533284159335714,-0.7812675199596074,0.5765812979710032,-0.17101661524164152,-0.7998775250510485,10.8542713567839
-0.43086374221606955,-0.43086374221606505,-0.8679829070132105,0.33660291634837003,-0.25311616956864613,-0.7749822134664005,11.1557788944724
-0.396394642838784,-0.3963946428387844,-0.9100532948558234,0.13954452295040123,-0.29382801927462315,-0.7564394959303985,11.4572864321608
-0.36192554346149847,-0.36192554346150346,-0.923568366053471,-0.014707345082939118,-0.30772263647940346,-0.7436200771938043,11.7587939698492
-0.32745644408421287,-0.32745644408421143,-0.562898379477411,-0.12872103232607424,-0.24340160284854565,-0.7355746683665019,12.0603015075377
-0.29298734470692733,-0.2929873447069307,0.9176294768727801,-0.039159623843948124,0.689308918561098,-0.7284996942369887,12.3618090452261
-0.25851824532964174,-0.2585182453296384,1.938049836907571,0.33106663673682435,1.4905400806965985,-0.7091965741840942,12.6633165829146
-0.22404914595235617,-0.22404914595235773,2.5918948634397334,0.8115499331316955,1.9566570769229004,-0.6644200214064658,12.964824120603
-0.1895800465750706,-0.18958004657506547,1.6648355885100565,1.1950566997651597,1.5521953394171437,-0.5840945429247371,13.2663316582915
-0.15511094719778504,-0.15511094719778476,0.8277479460006203,1.2474046253163913,0.8058539237528711,-0.4706849363956647,13.5678391959799
-0.12064184782049948,-0.12064184782050406,0.22997661221614757,1.0686296742794446,0.2395690050050099,-0.336893311309435,13.8693467336683
-0.08617274844321392,-0.0861727484432118,-0.18052317532059461,0.7793128259660183,-0.15635699844390163,-0.19611293997006915,14.1708542713568
-0.05170364906592835,-0.0517036490659311,-0.4491148204312077,0.4579689794451875,-0.420756671853822,-0.05966548186938202,14.4723618090452
-0.017234549688642783,-0.017234549688638825,-0.613590843449571,0.15033033460142364,-0.5882192200167479,0.06465723977742811,14.7738693467337
0.017234549688642783,0.01723454968864187,-0.7043888864655741,-0.12014518987452778,-0.6870465926479961,0.17283924904966783,15.0753768844221
0.05170364906592835,0.05170364906593394,-0.7453041082339811,-0.3443849444047114,-0.7395034181470638,0.26395651301295014,15.3768844221106
0.08617274844321392,0.08617274844321485,-0.754307437902301,-0.5221019318165836,-0.7623647928045015,0.3391652915224083,15.678391959799
0.12064184782049948,0.12064184782049554,-0.7444753085606951,-0.6578145295751434,-0.7677763189997371,0.40072718760528275,15.9798994974874
0.15511094719778504,0.15511094719778762,0.8134469575856744,-0.6715354100950486,-0.12418470510129326,0.45363838342113816,16.2814070351759
0.1895800465750706,0.18958004657506852,2.0034729522786003,-0.4166378856620403,0.6230972745375488,0.5193558257429395,16.5829145728643
0.22404914595235617,0.22404914595236078,2.793920107677327,-0.03739336083284151,1.0428950876413385,0.6158328810547328,16.8844221105528
0.25851824532964174,0.2585182453296413,2.2808419238908977,0.30727223125388525,0.8923037657567213,0.7420036621125327,17.1859296482412
0.29298734470692733,0.29298734470692217,1.3509579900308604,0.3864010451474433,0.22305442575906154,0.878630779241622,17.4874371859296
0.32745644408421287,0.3274564440842144,0.6834879710632662,0.2515268050582564,-0.26615741200701204,1.0026819870443975,17.7889447236181
0.36192554346149847,0.36192554346149497,0.21983521681903942,0.0215140444298655,-0.5803022330390751,1.1029666409512917,18.0904522613065
0.396394642838784,0.3963946428387872,-0.09087752944345154,-0.2300914960868401,-0.7715321077046066,1.1764931264891632,18.391959798995
0.43086374221606955,0.4308637422160681,-0.2904729388432987,-0.4642238978826297,-0.8795202924868141,1.2246045258338716,18.6934673366834
0.46533284159335514,0.46533284159335997,-0.41200116100294437,-0.6630225967186714,-0.9326014247853722,1.250782465286156,18.9949748743719
0.4998019409706407,0.4998019409706409,-0.4807397550018696,-0.8211472649386079,-0.950894580213124,1.259392186141865,19.2964824120603
0.5342710403479263,0.5342710403479218,-0.5153505246737394,-0.9402563145593837,-0.9485440130039535,1.2548961643255427,19.5979899497487
0.5687401397252119,0.5687401397252136,-0.529124452018643,-1.0254475130125225,-0.935110096088919,1.2413572494707918,19.8994974874372
0.6032092391024974,0.6032092391024946,-0.5311697730787736,-1.0830456786170493,-0.916904595643572,1.222178641073853,20.2010050251256
0.637678338479783,0.6376783384797868,-0.5274324547187297,-1.1193654421706214,-0.8977723830228852,1.2000174304113687,20.5025125628141
0.6721474378570685,0.6721474378570673,-0.5215825582031663,-1.1400626887207763,-0.8798762917117887,1.1768218975438474,20.8040201005025
0.7066165372343541,0.7066165372343596,-0.5156871253284321,-1.1498162196236372,-0.8642265301608485,1.1539146648786223,21.105527638191
0.7410856366116396,0.7410856366116405,-0.5107780484868656,-1.1522853522944254,-0.8511451707221748,1.1321260775646098,21.4070351758794
0.7755547359889252,0.7755547359889214,-0.5072458248682825,-1.1502104226028633,-0.8405651277995342,1.1119221214633699,21.7085427135678
0.8100238353662108,0.8100238353662133,-0.5051031661318082,-1.1455590492004741,-0.8321572130681226,1.0935086593377261,22.0100502512563
0.8444929347434964,0.8444929347434942,-0.5041732373271963,-1.139656906138042,-0.8256208241770986,1.0769189388516125,22.3115577889447
0.8789620341207819,0.8789620341207864,-0.5042065028543,-1.1333853119454305,-0.8204992615500396,1.062082623961422,22.6130653266332
0.9134311334980675,0.9134311334980669,-0.504943099726109,-1.1272596058085809,-0.816537104074628,1.0488702016395668,22.9145728643216
0.9479002328753531,0.9479002328753479,-0.5061526007087096,-1.121568899704569,-0.8134357263149137,1.0371270955376786,23.21608040201
0.9823693322526387,0.9823693322526401,-0.5076426997803642,-1.116447862392385,-0.8109744263534351,1.026691358096105,23.5175879396985
1.0168384316299242,1.0168384316299206,-0.5092674700260432,-1.1119271023981014,-0.8089786781405857,1.017408205149217,23.8190954773869
1.0513075310072098,1.0513075310072129,-0.510921047643185,-1.1079835063577732,-0.8073049971607146,1.0091348758447312,24.1206030150754
1.0857766303844953,1.0857766303844938,-0.5125335418511556,-1.1045584888661764,-0.8058908186542934,1.0017460835645942,24.4221105527638
1.120245729761781,1.120245729761786,-0.5140611054037275,-1.1015901419647145,-0.8046608853790492,0.9951335338746504,24.7236180904523
1.1547148291390665,1.1547148291390665,-0.5154794450527925,-1.0990130505005544,-0.8035708465558886,0.9892027453656771,25.0251256281407
1.189183928516352,1.1891839285163475,-0.5167772289939744,-1.0967666456109395,-0.8025839116048596,0.9838708074160236,25.3266331658291
1.2236530278936375,1.2236530278936397,-0.5179531518991207,-1.0947989486739707,-0.8016733270320621,0.9790679413045319,25.6281407035176
1.258122127270923,1.2581221272709202,-0.5190125367956491,-1.0930541987618336,-0.8008857432024937,0.9747341740173628,25.929648241206
1.2925912266482087,1.2925912266482125,-0.5199640639992804,-1.091508377531841,-0.8001443390618648,0.9708194098518819,26.2311557788945
1.3270603260254943,1.3270603260254934,-0.5208169768914802,-1.0901294888582378,-0.7994613414019345,0.967280008107337,26.5326633165829
1.3615294254027799,1.3615294254027852,-0.5215812620405512,-1.088892482642709,-0.7988356885450553,0.9640764938332282,26.8341708542714
1.3959985247800655,1.3959985247800661,-0.5222664170230567,-1.0877776515378585,-0.7982675249131194,0.96117512439525,27.1356783919598
1.430467624157351,1.430467624157347,-0.5228816306293939,-1.0867726734733605,-0.797734457185743,0.9585462412185524,27.4371859296482
1.4649367235346364,1.4649367235346389,-0.523434665512626,-1.085862105805647,-0.7972518476059298,0.9561632621249454,27.7386934673367
1.499405822911922,1.4994058229119198,-0.523932527780768,-1.0850362946023253,-0.7968124283347096,0.9540027403170672,28.0402010050251
1.5338749222892076,1.533874922289212,-0.524381216697291,-1.0842868131057406,-0.7964127459610126,0.9520440660339624,28.3417085427136
1.5683440216664932,1.5683440216664926,-0.5247864565854593,-1.0836051173141483,-0.7960526853687454,0.9502670330512697,28.643216080402
1.6028131210437788,1.6028131210437735,-0.5251527919542434,-1.0829845783260765,-0.7957313310707379,0.9486548921063369,28.9447236180904
1.6372822204210644,1.6372822204210657,-0.5254846117737734,-1.0824247510506708,-0.7954134926712083,0.9471923857393945,29.2462311557789
1.67175131979835,1.6717513197983462,-0.5257850099119015,-1.0819133787565105,-0.7951409146655681,0.945865308926782,29.5477386934673
1.7062204191756356,1.7062204191756385,-0.5260572979974341,-1.0814488938511637,-0.7948917856184345,0.9446610862391073,29.8492462311558


==> figures/norm_lenbury_pacheenburawana_1991.csv <==
Unnamed: 0,t,X,Z,Y,t_old
-1.7062204191756356,-1.7062204191756356,1.176156195670519,1.3175212009124586,-1.7509489290907192,0
-1.67175131979835,-1.67175131979835,1.4549140094042943,0.3471955024912258,-1.025317774605804,0.301507537688442
-1.6372822204210644,-1.6372822204210646,1.5825964897082185,-0.047700839223381586,-0.20059171141083182,0.603015075376884
-1.6028131210437788,-1.602813121043779,1.402187386643891,0.04270350660449775,0.5418059340112612,0.904522613065327
-1.5683440216664932,-1.5683440216664932,0.8957474017339552,0.44032860564022475,1.0089543322223296,1.20603015075377
-1.5338749222892076,-1.533874922289208,0.17807630441977365,0.9146256643043587,1.0897712965380908,1.50753768844221
-1.499405822911922,-1.4994058229119227,-0.5649858477541697,1.2466540569033677,0.7895251020479136,1.80904522613065
-1.4649367235346364,-1.464936723534636,-1.1407448068016366,1.2840198534480032,0.20851226450174132,2.1105527638191
-1.430467624157351,-1.4304676241573506,-1.3991255627954018,0.9694464824577921,-0.4953480131268386,2.41206030150754
-1.3959985247800655,-1.3959985247800655,-1.2635786753823988,0.34672122536332434,-1.135844208379201,2.71356783919598
-1.3615294254027799,-1.36152942540278,-0.7440451093118008,-0.4474611961375606,-1.5215137643885022,3.01507537688442
-1.3270603260254943,-1.3270603260254947,0.052606623314904635,-1.2046627797836238,-1.4906644407492893,3.31658291457286
-1.2925912266482087,-1.2925912266482085,0.9030441065470608,-1.6889515398762935,-0.9790832850394457,3.61809045226131
-1.258122127270923,-1.258122127270923,1.500831764510404,-1.7158457377322742,-0.10235793421882745,3.91959798994975
-1.2236530278936375,-1.2236530278936377,1.6175073969843379,-1.2438567097800002,0.8460598935306095,4.22110552763819
-1.189183928516352,-1.1891839285163524,1.2437255826096953,-0.40902765619105214,1.542159372748419,4.52261306532663
-1.1547148291390665,-1.1547148291390659,0.5446691691097931,0.5362108293918748,1.7943271492030846,4.82412060301508
-1.120245729761781,-1.1202457297617807,-0.25422900286179556,1.3290577580119052,1.5853476459242775,5.12562814070352
-1.0857766303844953,-1.0857766303844953,-0.9383216528878602,1.7777107401829906,1.0208311769213894,5.42713567839196
-1.0513075310072098,-1.05130753100721,-1.3442584615720696,1.7959096825276948,0.26477270697512495,5.7286432160804
-1.0168384316299242,-1.0168384316299246,-1.3871768726788296,1.4036229619921212,-0.5020068198942382,6.03015075376884
-0.9823693322526387,-0.9823693322526381,-1.0705400171618125,0.7116048546880372,-1.1044237797712717,6.33165829145729
-0.9479002328753531,-0.9479002328753529,-0.478784904421147,-0.10205352617763992,-1.3939121492819682,6.63316582914573
-0.9134311334980675,-0.9134311334980675,0.23293525572417886,-0.825492049033945,-1.2825892728519996,6.93467336683417
-0.8789620341207819,-0.8789620341207822,0.8492110778482017,-1.2636173648420135,-0.7928554201017854,7.23618090452261
-0.8444929347434964,-0.8444929347434968,1.1495521223346201,-1.3040023589073546,-0.08969013928097197,7.53768844221105
-0.8100238353662108,-0.8100238353662104,1.023131742971919,-0.9696965249550027,0.5661031495002306,7.8391959798995
-0.7755547359889252,-0.7755547359889251,0.5338645309410563,-0.41492615967482244,0.9420239561656484,8.14070351758794
-0.7410856366116396,-0.7410856366116398,-0.13006995931006254,0.1421630321145239,0.9345496452471742,8.44221105527638
-0.7066165372343541,-0.7066165372343545,-0.7462846113484765,0.5047986732749853,0.5811356079123536,8.74371859296482
-0.6721474378570685,-0.6721474378570679,-1.1254903710046162,0.5570559076281576,0.01562614789827216,9.04522613065327
-0.637678338479783,-0.6376783384797827,-1.1522384595179984,0.28707317017372164,-0.5812855915760061,9.34673366834171
-0.6032092391024974,-0.6032092391024974,-0.8055194586498667,-0.21619199889051452,-1.0193583407683682,9.64824120603015
-0.5687401397252119,-0.568740139725212,-0.16621524204329352,-0.7841960955906416,-1.1350899250925974,9.94974874371859
-0.5342710403479263,-0.5342710403479302,0.5820877349968752,-1.2093468221260808,-0.8440424490421826,10.251256281407
-0.4998019409706407,-0.499801940970638,1.182924363177405,-1.3100712542928188,-0.2023984640876999,10.5527638190955
-0.46533284159335514,-0.46533284159335714,1.410458014163609,-1.0078344400064219,0.5790730895677229,10.8542713567839
-0.43086374221606955,-0.43086374221606505,1.1892969417015273,-0.37161908566498764,1.222833764006346,11.1557788944724
-0.396394642838784,-0.3963946428387844,0.6096684665189855,0.4085986448472127,1.5188453795588315,11.4572864321608
-0.36192554346149847,-0.36192554346150346,-0.14298309345533816,1.100914797740326,1.3961814100644503,11.7587939698492
-0.32745644408421287,-0.32745644408421143,-0.8581342845500463,1.5106891513439205,0.9097744950259308,12.0603015075377
-0.29298734470692733,-0.2929873447069307,-1.3501955077203276,1.5277538442113214,0.19268196313877758,12.3618090452261
-0.25851824532964174,-0.2585182453296384,-1.494952663245953,1.1416760206054077,-0.5843253516400041,12.6633165829146
-0.22404914595235617,-0.22404914595235773,-1.2492420686632644,0.43784155632989324,-1.2368818875878616,12.964824120603
-0.1895800465750706,-0.18958004657506547,-0.6540475871636989,-0.41649179312823537,-1.5867118001616418,13.2663316582915
-0.15511094719778504,-0.15511094719778476,0.16097678156626227,-1.1974236800279972,-1.4969388986606702,13.5678391959799
-0.12064184782049948,-0.12064184782050406,0.9628674403924998,-1.6722801278060746,-0.9390345986525541,13.8693467336683
-0.08617274844321392,-0.0861727484432118,1.4603459915495005,-1.678666467834679,-0.06351581874949243,14.1708542713568
-0.05170364906592835,-0.0517036490659311,1.4663999480838512,-1.2064145288671855,0.824750743568339,14.4723618090452
-0.017234549688642783,-0.017234549688638825,1.0141067869877118,-0.4146762082693167,1.4225093173916827,14.7738693467337
0.017234549688642783,0.01723454968864187,0.29381216816647165,0.4408016250059036,1.5737308355860413,15.0753768844221
0.05170364906592835,0.05170364906593394,-0.4607613885114071,1.1123962171076451,1.2919340855622223,15.3768844221106
0.08617274844321392,0.08617274844321485,-1.0422030749741846,1.434058564263246,0.7022566509197846,15.678391959799
0.12064184782049948,0.12064184782049554,-1.308396224561375,1.3486548842898392,-0.020726894403399143,15.9798994974874
0.15511094719778504,0.15511094719778762,-1.2044164125597523,0.904203796960372,-0.6920706220647327,16.2814070351759
0.1895800465750706,0.18958004657506852,-0.7663376188110621,0.23492084520786813,-1.1410697058797064,16.5829145728643
0.22404914595235617,0.22404914595236078,-0.11268668275448099,-0.46777554806572963,-1.2396441537446,16.8844221105528
0.25851824532964174,0.2585182453296413,0.5663935425309441,-0.9982382131775486,-0.9457952135911939,17.1859296482412
0.29298734470692733,0.29298734470692217,1.0413710036464194,-1.1971574029347514,-0.3489997121556468,17.4874371859296
0.32745644408421287,0.3274564440842144,1.1340054633259404,-1.0153743610320627,0.3333386581539256,17.7889447236181
0.36192554346149847,0.36192554346149497,0.8159214643498066,-0.5415809658950402,0.8462061660963018,18.0904522613065
0.396394642838784,0.3963946428387872,0.21305861583060534,0.034360929614879444,1.016629162268224,18.391959798995
0.43086374221606955,0.4308637422160681,-0.46800238102652714,0.5003267512614524,0.8098040855064624,18.6934673366834
0.46533284159335514,0.46533284159335997,-1.0158857918608104,0.6952606303753972,0.3097877226054272,18.9949748743719
0.4998019409706407,0.4998019409706409,-1.2671188031784202,0.5505213697853353,-0.3274437342809405,19.2964824120603
0.5342710403479263,0.5342710403479218,-1.1381013638228172,0.10086503990181382,-0.9137694038185967,19.5979899497487
0.5687401397252119,0.5687401397252136,-0.6403401058544662,-0.5243473637892443,-1.2599118219855778,19.8994974874372
0.6032092391024974,0.6032092391024946,0.11035035576223023,-1.1263504531420765,-1.215686579605622,20.2010050251256
0.637678338479783,0.6376783384797868,0.8896597702273076,-1.4854359952846414,-0.7346040388301048,20.5025125628141
0.6721474378570685,0.6721474378570673,1.4165222910125734,-1.4377714694478876,0.06187144329187501,20.8040201005025
0.7066165372343541,0.7066165372343596,1.494953394460089,-0.9546802283841375,0.9026102783392058,21.105527638191
0.7410856366116396,0.7410856366116405,1.118876960087345,-0.16630661307411918,1.4990657751926986,21.4070351758794
0.7755547359889252,0.7755547359889214,0.4345376922719668,0.6953274612727859,1.680318172773231,21.7085427135678
0.8100238353662108,0.8100238353662133,-0.3489885419695266,1.3893914121709534,1.429179840924833,22.0100502512563
0.8444929347434964,0.8444929347434942,-1.0231097444841701,1.7392178814391124,0.8415113532922589,22.3115577889447
0.8789620341207819,0.8789620341207864,-1.4223309628663585,1.6658782551766276,0.07220450282906732,22.6130653266332
0.9134311334980675,0.9134311334980669,-1.454115130211206,1.192136000444638,-0.7011564439862747,22.9145728643216
0.9479002328753531,0.9479002328753479,-1.1106990024427859,0.43145075603530364,-1.298863675562375,23.21608040201
0.9823693322526387,0.9823693322526401,-0.4656467039244155,-0.4312161145611916,-1.5598656304575576,23.5175879396985
1.0168384316299242,1.0168384316299206,0.32571783423533296,-1.1705158663726694,-1.3807689818657514,23.8190954773869
1.0513075310072098,1.0513075310072129,1.0237325783454458,-1.5741930336568388,-0.7796668620369811,24.1206030150754
1.0857766303844953,1.0857766303844938,1.3706472185793812,-1.5200457186977645,0.05656388284842971,24.4221105527638
1.120245729761781,1.120245729761786,1.2414889747739564,-1.0401579590131118,0.8282213275818187,24.7236180904523
1.1547148291390665,1.1547148291390665,0.7148250358871547,-0.31457888914524657,1.2759104594475519,25.0251256281407
1.189183928516352,1.1891839285163475,-0.0038084163894232617,0.4094621294284778,1.2928790650617423,25.3266331658291
1.2236530278936375,1.2236530278936397,-0.6842319883192991,0.9132395557546347,0.9255370521155936,25.6281407035176
1.258122127270923,1.2581221272709202,-1.1353171127985393,1.0672800107325284,0.31527904966431275,25.929648241206
1.2925912266482087,1.2925912266482125,-1.241185310858346,0.85062219172732,-0.3565052273753262,26.2311557788945
1.3270603260254943,1.3270603260254934,-0.978301203040488,0.34341299114792384,-0.9039522496148071,26.5326633165829
1.3615294254027799,1.3615294254027852,-0.4163983384950059,-0.29520855577008076,-1.165336416638101,26.8341708542714
1.3959985247800655,1.3959985247800661,0.28776271529430064,-0.8628209933832657,-1.0423524980614378,27.1356783919598
1.430467624157351,1.430467624157347,0.9082230349084125,-1.1681725930051934,-0.5524131812014371,27.4371859296482
1.4649367235346364,1.4649367235346389,1.2177686498908824,-1.1004008106164598,0.14188332788214744,27.7386934673367
1.499405822911922,1.4994058229119198,1.101373915384536,-0.6821102217349719,0.7841641651336978,28.0402010050251
1.5338749222892076,1.533874922289212,0.6111902505016452,-0.06475612283296116,1.1455201589792345,28.3417085427136
1.5683440216664932,1.5683440216664926,-0.0806901051244676,0.5359931046210022,1.1190783464447083,28.643216080402
1.6028131210437788,1.6028131210437735,-0.7603952072081349,0.9216055262759414,0.7318819988413514,28.9447236180904
1.6372822204210644,1.6372822204210657,-1.2331272147630177,0.9683718777942212,0.10507822605709055,29.2462311557789
1.67175131979835,1.6717513197983462,-1.364498774164213,0.6519259420885849,-0.5901135452106396,29.5477386934673
1.7062204191756356,1.7062204191756385,-1.1038247338111997,0.04811896476421527,-1.1631539764877457,29.8492462311558


==> figures/norm_nelson_murray_perelson_2000_general.csv <==
Unnamed: 0,t,X,Y,Z,W,t_old,X1,X2,X3,X4
-1.7062204191756356,-1.7062204191756356,4.820698724247125,8.933325627777608,-0.3442152113053548,-0.5043978065477149,0,,,,
-1.67175131979835,-1.67175131979835,-0.14329242689567134,3.7480537683396236,3.552625444782583,1.2935978469748657,0.301507537688442,,,,
-1.6372822204210644,-1.6372822204210646,-1.1346748102792235,1.5364396014406894,3.9010972800074075,2.86552055522455,0.603015075376884,,,,
-1.6028131210437788,-1.602813121043779,-1.4285193346465515,0.5894073707140987,3.662830388434766,3.504889157769225,0.904522613065327,,,,
-1.5683440216664932,-1.5683440216664932,-1.5207584132656984,0.1820481722084235,3.2936205232711213,3.5801161674676276,1.20603015075377,,,,
-1.5338749222892076,-1.533874922289208,-1.5394018760858783,0.00537576643153798,2.9089570182305393,3.3812338227271836,1.50753768844221,,,,
-1.499405822911922,-1.4994058229119227,-1.5280269969854714,-0.07249956525219617,2.544831351337166,3.0700230932558483,1.80904522613065,,,,
-1.4649367235346364,-1.464936723534636,-1.5036645413555956,-0.10791615182111439,2.2122526590711513,2.7276012023379432,2.1105527638191,,,,
-1.430467624157351,-1.4304676241573506,-1.4734294561551184,-0.12495922521436746,1.913174705223033,2.3917941397362776,2.41206030150754,,,,
-1.3959985247800655,-1.3959985247800655,-1.440400239480917,-0.13394014760958917,1.6461555691409375,2.078641207023188,2.71356783919598,,,,
-1.3615294254027799,-1.36152942540278,-1.4059442007331346,-0.1392861340668651,1.4085752821146578,1.7936663559931711,3.01507537688442,,,,
-1.3270603260254943,-1.3270603260254947,-1.3706886154239717,-0.1429092449860298,1.1975344770013143,1.53752963177987,3.31658291457286,,,,
-1.2925912266482087,-1.2925912266482085,-1.334936669596603,-0.14564519750119065,1.0102133544182883,1.308780282375004,3.61809045226131,,,,
-1.258122127270923,-1.258122127270923,-1.298847707550831,-0.14786797214000694,0.8440041201762062,1.105164527628987,3.91959798994975,,,,
-1.2236530278936375,-1.2236530278936377,-1.2625158447348541,-0.14975246885130875,0.6965483133926329,0.9242285450801245,4.22110552763819,,,,
-1.189183928516352,-1.1891839285163524,-1.2260044436869493,-0.1513868665279625,0.5657351569561818,0.7635839790456055,4.52261306532663,,,,
-1.1547148291390665,-1.1547148291390659,-1.1893613540512131,-0.15282078939066904,0.44968498465052126,0.6210147299496902,4.82412060301508,,,,
-1.120245729761781,-1.1202457297617807,-1.1526257478016018,-0.15408603959731612,0.3467279754582035,0.4945107215248475,5.12562814070352,,,,
-1.0857766303844953,-1.0857766303844953,-1.1158312723694206,-0.1552056042773926,0.2553824456197423,0.3822692444320697,5.42713567839196,,,,
-1.0513075310072098,-1.05130753100721,-1.0790075828773045,-0.1561976409772296,0.17433435018612473,0.2826827904547779,5.7286432160804,,,,
-1.0168384316299242,-1.0168384316299246,-1.0421811485098798,-0.15707729384024832,0.10241863752797518,0.1943221270549473,6.03015075376884,,,,
-0.9823693322526387,-0.9823693322526381,-1.0053757362151103,-0.15785758495648028,0.038602441328506355,0.11591840575966375,6.33165829145729,,,,
-0.9479002328753531,-0.9479002328753529,-0.9686127356325958,-0.15854988356759708,-0.01802992517257493,0.04634595098629999,6.63316582914573,,,,
-0.9134311334980675,-0.9134311334980675,-0.9319114083884871,-0.15916419460190062,-0.06829026489502706,-0.01539352442335732,6.93467336683417,,,,
-0.8789620341207819,-0.8789620341207822,-0.8952890948266491,-0.159709356994497,-0.11289839262699865,-0.07018529980650369,7.23618090452261,,,,
-0.8444929347434964,-0.8444929347434968,-0.8587613879761753,-0.16019319150107708,-0.15249236593326998,-0.11881412567620138,7.53768844221105,,,,
-0.8100238353662108,-0.8100238353662104,-0.8223422961179503,-0.16062262709729352,-0.1876379504154619,-0.16197582049632325,7.8391959798995,,,,
-0.7755547359889252,-0.7755547359889251,-0.78604438601183,-0.16100380591938052,-0.21883688609554333,-0.20028742806727998,8.14070351758794,,,,
-0.7410856366116396,-0.7410856366116398,-0.7498789109826745,-0.16134217213711027,-0.24653410724160676,-0.2342960969042345,8.44221105527638,,,,
-0.7066165372343541,-0.7066165372343545,-0.7138559284972259,-0.16164255241597583,-0.2711241045379085,-0.26448690437928335,8.74371859296482,,,,
-0.6721474378570685,-0.6721474378570679,-0.6779844094293515,-0.16190922695643353,-0.2929566921423591,-0.29128996069260354,9.04522613065327,,,,
-0.637678338479783,-0.6376783384797827,-0.6422723456347607,-0.16214599691223489,-0.31234261477566466,-0.3150873122816659,9.34673366834171,,,,
-0.6032092391024974,-0.6032092391024974,-0.606726818638977,-0.162356225671246,-0.32955698479023804,-0.3362171576406215,9.64824120603015,,,,
-0.5687401397252119,-0.568740139725212,-0.5713540994444997,-0.16254290003583904,-0.3448439840883485,-0.3549796380122184,9.94974874371859,,,,
-0.5342710403479263,-0.5342710403479302,-0.5361597206932444,-0.16270867172539794,-0.3584202538773316,-0.37164104864062986,10.251256281407,,,,
-0.4998019409706407,-0.499801940970638,-0.5011485406842333,-0.1628558893123535,-0.3704779754553993,-0.38643759757072615,10.5527638190955,,,,
-0.46533284159335514,-0.46533284159335714,-0.46632480786709296,-0.16298663475610772,-0.38118765715798214,-0.3995787946166236,10.8542713567839,,,,
-0.43086374221606955,-0.43086374221606505,-0.4316922220562898,-0.163102761360293,-0.39070059493687,-0.411250557632181,11.1557788944724,,,,
-0.396394642838784,-0.3963946428387844,-0.39725398042516835,-0.16320591005181284,-0.39915100659338715,-0.4216178056256679,11.4572864321608,,,,
-0.36192554346149847,-0.36192554346150346,-0.36301282772362053,-0.1632975351902736,-0.40665805236103286,-0.43082693687336676,11.7587939698492,,,,
-0.32745644408421287,-0.32745644408421143,-0.32897109962161364,-0.1633789298073202,-0.4133274315627415,-0.4390078022687123,12.0603015075377,,,,
-0.29298734470692733,-0.2929873447069307,-0.2951307613184107,-0.16345124046707935,-0.4192529675364705,-0.44627565034068345,12.3618090452261,,,,
-0.25851824532964174,-0.2585182453296384,-0.2614934436004439,-0.1635154848164968,-0.4245179347528731,-0.4527327637024052,12.6633165829146,,,,
-0.22404914595235617,-0.22404914595235773,-0.22806047527138026,-0.1635725660648552,-0.4291962492625528,-0.45846992265732744,12.964824120603,,,,
-0.1895800465750706,-0.18958004657506547,-0.19483291262325225,-0.16362328585463515,-0.43335352220753875,-0.4635677006314452,13.2663316582915,,,,
-0.15511094719778504,-0.15511094719778476,-0.16181156637487115,-0.16366835580339548,-0.4370479995464147,-0.46809762033731683,13.5678391959799,,,,
-0.12064184782049948,-0.12064184782050406,-0.12899702615728262,-0.1637084076817036,-0.4403313978504773,-0.4721231809355647,13.8693467336683,,,,
-0.08617274844321392,-0.0861727484432118,-0.09638968114002619,-0.16374400181979903,-0.4432495890215514,-0.4757007005897052,14.1708542713568,,,,
-0.05170364906592835,-0.0517036490659311,-0.06398974413818388,-0.16377563676172271,-0.4458433884914331,-0.4788802861032992,14.4723618090452,,,,
-0.017234549688642783,-0.017234549688638825,-0.03179726477057465,-0.16380375435022282,-0.44814897400539316,-0.48170634616789504,14.7738693467337,,,,
0.017234549688642783,0.01723454968864187,0.00018785138733141816,-0.16382874702134184,-0.4501984838998922,-0.4842183257430888,15.0753768844221,,,,
0.05170364906592835,0.05170364906593394,0.03196582805976334,-0.16385096334498225,-0.452020463392099,-0.48645125919474985,15.3768844221106,,,,
0.08617274844321392,0.08617274844321485,0.06353700505835944,-0.1638707128962254,-0.4536402629632559,-0.4884362593741538,15.678391959799,,,,
0.12064184782049948,0.12064184782049554,0.09490182614232875,-0.16388827053481514,-0.4550803960229557,-0.49020095193604607,15.9798994974874,,,,
0.15511094719778504,0.15511094719778762,0.126060827740249,-0.16390388036392511,-0.45636086433043604,-0.4917698746372718,16.2814070351759,,,,
0.1895800465750706,0.18958004657506852,0.15701462914567701,-0.16391775919522622,-0.45749943197160703,-0.49316482097155867,16.5829145728643,,,,
0.22404914595235617,0.22404914595236078,0.1877639233238491,-0.1639300997795858,-0.4585118786716224,-0.49440515771249105,16.8844221105528,,,,
0.25851824532964174,0.2585182453296413,0.21830946886511907,-0.163941073283895,-0.45941222357332573,-0.49550808483804804,17.1859296482412,,,,
0.29298734470692733,0.29298734470692217,0.24865208272348333,-0.16395083155383802,-0.4602129223188898,-0.49648887051593765,17.4874371859296,,,,
0.32745644408421287,0.3274564440842144,0.2787926334667721,-0.16395950943168494,-0.46092504198453754,-0.4973610777930538,17.7889447236181,,,,
0.36192554346149847,0.36192554346149497,0.3087320348944286,-0.1639672272849371,-0.46155841531262365,-0.49813678866221833,18.0904522613065,,,,
0.396394642838784,0.3963946428387872,0.3384712413443411,-0.16397409153811085,-0.4621217798328899,-0.498826706265174,18.391959798995,,,,
0.43086374221606955,0.4308637422160681,0.3680112423266334,-0.1639801969465889,-0.46262289987793387,-0.4994403529167226,18.6934673366834,,,,
0.46533284159335514,0.46533284159335997,0.3973530582857032,-0.16398562767752495,-0.46306867565826765,-0.499986188569169,18.9949748743719,,,,
0.4998019409706407,0.4998019409706409,0.42649773661550694,-0.16399045853448202,-0.46346523941574,-0.5004717315493428,19.2964824120603,,,,
0.5342710403479263,0.5342710403479218,0.4554463481059022,-0.1639947559869126,-0.46381804104228647,-0.5009036627417415,19.5979899497487,,,,
0.5687401397252119,0.5687401397252136,0.48419998358266775,-0.1639985791640934,-0.46413192875858034,-0.5012879251417488,19.8994974874372,,,,
0.6032092391024974,0.6032092391024946,0.5127597512501573,-0.1640019805999659,-0.4644112104053251,-0.5016297988825478,20.2010050251256,,,,
0.637678338479783,0.6376783384797868,0.5411267742215162,-0.16400500691305522,-0.4646597090651345,-0.501933969531792,20.5025125628141,,,,
0.6721474378570685,0.6721474378570673,0.5693021876832212,-0.16400769963403458,-0.4648808307423423,-0.5022046112890123,20.8040201005025,,,,
0.7066165372343541,0.7066165372343596,0.5972871371838478,-0.16401009565707575,-0.4650776015048558,-0.5024454323346977,21.105527638191,,,,
0.7410856366116396,0.7410856366116405,0.6250827766682338,-0.1640122277792045,-0.4652527116157841,-0.5026597290520766,21.4070351758794,,,,
0.7755547359889252,0.7755547359889214,0.6526902669514176,-0.16401412511162705,-0.4654085491083576,-0.502850427373123,21.7085427135678,,,,
0.8100238353662108,0.8100238353662133,0.6801107735211269,-0.16401581367086246,-0.46554724814372306,-0.5030201421902493,22.0100502512563,,,,
0.8444929347434964,0.8444929347434942,0.7073454661775285,-0.16401731647133716,-0.4656706969804367,-0.5031711866398921,22.3115577889447,,,,
0.8789620341207819,0.8789620341207864,0.7343955171705873,-0.16401865401203863,-0.4657805777553734,-0.5033056210523528,22.6130653266332,,,,
0.9134311334980675,0.9134311334980669,0.76126210027784,-0.16401984452373533,-0.46587838625441685,-0.50342527777924,22.9145728643216,,,,
0.9479002328753531,0.9479002328753479,0.787946389812538,-0.16402090422012403,-0.4659654530842244,-0.5035317864323644,23.21608040201,,,,
0.9823693322526387,0.9823693322526401,0.8144495598014007,-0.16402184751158844,-0.46604296097682774,-0.5036265953845929,23.5175879396985,,,,
1.0168384316299242,1.0168384316299206,0.840772783142546,-0.16402268722199367,-0.4661119623168353,-0.5037109935516734,23.8190954773869,,,,
1.0513075310072098,1.0513075310072129,0.8669172308588605,-0.16402343477921189,-0.46617339490767135,-0.5037861295311643,24.1206030150754,,,,
1.0857766303844953,1.0857766303844938,0.8928840716741501,-0.16402410032118586,-0.4662280909420282,-0.5038530222540306,24.4221105527638,,,,
1.120245729761781,1.120245729761786,0.9186744713246238,-0.16402469286679586,-0.4662767912083755,-0.5039125781944964,24.7236180904523,,,,
1.1547148291390665,1.1547148291390665,0.9442895920725213,-0.16402522044672183,-0.4663201550481952,-0.5039656045360679,25.0251256281407,,,,
1.189183928516352,1.1891839285163475,0.9697305923050418,-0.16402569020750885,-0.46635876873825594,-0.5040128195876884,25.3266331658291,,,,
1.2236530278936375,1.2236530278936397,0.9949986261175554,-0.16402610851023447,-0.4663931544436015,-0.5040548626266159,25.6281407035176,,,,
1.258122127270923,1.2581221272709202,1.0200948430203578,-0.1640264810016709,-0.4664237763260337,-0.5040923012344293,25.929648241206,,,,
1.2925912266482087,1.2925912266482125,1.0450203875781012,-0.1640268127213356,-0.46645104793940445,-0.5041256419419733,26.2311557788945,,,,
1.3270603260254943,1.3270603260254934,1.069776399216332,-0.16402710813788865,-0.46647533664695834,-0.5041553338562323,26.5326633165829,,,,
1.3615294254027799,1.3615294254027852,1.0943640119351437,-0.1640273712356948,-0.46649696954518793,-0.5041817774518647,26.8341708542714,,,,
1.3959985247800655,1.3959985247800661,1.1187843541138973,-0.16402760556191104,-0.46651623779667273,-0.5042053292621471,27.1356783919598,,,,
1.430467624157351,1.430467624157347,1.143038548335293,-0.16402781427219013,-0.46653340065328136,-0.5042263064528147,27.4371859296482,,,,
1.4649367235346364,1.4649367235346389,1.1671277112349754,-0.16402800017468397,-0.46654868889039736,-0.5042449912605218,27.7386934673367,,,,
1.499405822911922,1.4994058229119198,1.1910529533849024,-0.16402816576473703,-0.4665623074979998,-0.5042616344902567,28.0402010050251,,,,
1.5338749222892076,1.533874922289212,1.2148153791423268,-0.16402831326843517,-0.4665744393018313,-0.5042764598878113,28.3417085427136,,,,
1.5683440216664932,1.5683440216664926,1.238416086555894,-0.16402844467063954,-0.4665852473833358,-0.5042896669486054,28.643216080402,,,,
1.6028131210437788,1.6028131210437735,1.261856167305988,-0.16402856173573258,-0.46659487676986056,-0.5043014330043311,28.9447236180904,,,,
1.6372822204210644,1.6372822204210657,1.2851367066384445,-0.1640286660313161,-0.46660345629253547,-0.5043119156115338,29.2462311557789,,,,
1.67175131979835,1.6717513197983462,1.3082587832955577,-0.1640287589525348,-0.46661110057880234,-0.5043212549962809,29.5477386934673,,,,
1.7062204191756356,1.7062204191756385,1.3312234694607195,-0.16402884174272253,-0.4666179117982395,-0.5043295761252878,29.8492462311558,,,,
,,,,,,,,,,
,,,,,0.5043672898935787,,,,,
,,,,,-0.004993735543500451,,,,,

